Selective Use of Yannakakis' Algorithm to Improve Query Performance: Machine Learning to the Rescue

Query optimization has played a central role in database research for decades. However, more often than not, the proposed optimization techniques lead to a performance improvement in some, but not in all, situations. Therefore, we urgently need a methodology for designing a decision procedure that decides for a given query whether the optimization technique should be applied or not. In this work, we propose such a methodology with a focus on Yannakakis-style query evaluation as our optimization technique of interest. More specifically, we formulate this decision problem as an algorithm selection problem and we present a Machine Learning based approach for its solution. Empirical results with several benchmarks on a variety of database systems show that our approach indeed leads to a statistically significant performance improvement.

==> data/y1_diff.csv <==
data_point,diff-rewr-orig
0,0.04507327079772949
1,0.04466652870178223
2,0.047213077545166016
3,0.046608686447143555
4,0.04537844657897949
5,0.04721331596374512
6,0.044968605041503906
7,0.04457235336303711
8,0.04503655433654785
9,0.30559587478637695
10,0.28905653953552246
11,0.3058598041534424
12,0.3124411106109619
13,0.3024628162384033
14,0.30512118339538574
15,0.08066511154174805
16,0.08081603050231934
17,0.08373689651489258
18,0.30138683319091797
19,0.3003661632537842
20,0.28464722633361816
21,0.29996252059936523
22,0.2912137508392334
23,0.2889137268066406
24,0.2859508991241455
25,0.28847694396972656
26,0.3010742664337158
27,0.05409669876098633
28,0.055985212326049805
29,0.05219268798828125
30,0.05302858352661133
31,0.04926705360412598
32,0.0509037971496582
33,0.053281307220458984
34,0.051943063735961914
35,0.05105185508728027
36,0.0564119815826416
37,0.05439925193786621
38,0.05354785919189453
39,0.05418705940246582
40,0.05482339859008789
41,0.054145097732543945
42,0.044883012771606445
43,0.04649996757507324
44,0.044722795486450195
45,0.21035313606262207
46,0.18769526481628418
47,0.21437406539916992
48,0.19376420974731445
49,0.22010326385498047
50,0.20890545845031738
51,0.21587467193603516
52,0.21623563766479492
53,0.2089834213256836
54,0.19086456298828125
55,0.1744976043701172
56,0.17957019805908203
57,0.17725539207458496
58,0.17600655555725098
59,0.18813800811767578
60,0.181168794631958
61,0.19759440422058105
62,0.19093561172485352
63,0.12839126586914062
64,0.12973570823669434
65,0.12941980361938477
66,0.12118792533874512
67,0.12147259712219238
68,0.11996841430664062
69,0.1242225170135498
70,0.12232613563537598
71,0.12306070327758789
72,0.19054102897644043
73,0.19305849075317383
74,0.19433069229125977
75,0.1938612461090088
76,0.19388723373413086
77,0.19174933433532715
78,0.19325590133666992
79,0.19397807121276855
80,0.19308829307556152
81,0.2824394702911377
82,0.2847273349761963
83,0.282421350479126
84,0.2657463550567627
85,0.29555630683898926
86,0.2908649444580078
87,0.041880130767822266
88,0.04403042793273926
89,0.04082512855529785
90,0.20945525169372559
91,0.2190108299255371
92,0.21156835556030273
93,0.22394561767578125
94,0.2238004207611084
95,0.22501850128173828
96,0.21138811111450195
97,0.21179485321044922
98,0.21858668327331543
99,0.137406587600708
100,0.13114452362060547
101,0.13174915313720703
102,0.1387193202972412
103,0.125654935836792
104,0.13579082489013672
105,0.036750078201293945
106,0.03690314292907715
107,0.03895998001098633
108,0.304394006729126
109,0.30551719665527344
110,0.34956908226013184
111,0.3001258373260498
112,0.3246462345123291
113,0.3037109375
114,0.30127549171447754
115,0.2722921371459961
116,0.29083800315856934
117,-0.04571223258972168
118,-0.039633989334106445
119,-0.04140305519104004
120,-0.04071760177612305
121,-0.04072117805480957
122,-0.052620649337768555
123,-0.04232001304626465
124,-0.04385995864868164
125,-0.04271411895751953
126,0.19666790962219238
127,0.19547247886657715
128,0.207716703414917
129,0.16179347038269043
130,0.17917275428771973
131,0.16855716705322266
132,0.1147468090057373
133,0.10879182815551758
134,0.1151571273803711
135,0.2618722915649414
136,0.26593589782714844
137,0.26676106452941895
138,0.1740860939025879
139,0.17221379280090332
140,0.1760876178741455
141,0.2599022388458252
142,0.2647819519042969
143,0.26766157150268555
144,0.15610575675964355
145,0.15743279457092285
146,0.1403179168701172
147,0.13927698135375977
148,0.15994000434875488
149,0.15349483489990234
150,0.14390325546264648
151,0.13783574104309082
152,0.11981201171875
153,0.3024466037750244
154,0.3009786605834961
155,0.311856746673584
156,0.29616641998291016
157,0.27915096282958984
158,0.2981445789337158
159,0.30715513229370117
160,0.29097938537597656
161,0.3085315227508545
162,0.1512312889099121
163,0.15855908393859863
164,0.14812684059143066
165,0.20138144493103027
166,0.21654391288757324
167,0.18829941749572754
168,0.019234895706176758
169,0.020802021026611328
170,0.018368005752563477
171,0.11169981956481934
172,0.11057829856872559
173,0.1075906753540039
174,0.11737322807312012
175,0.11290478706359863
176,0.11419963836669922
177,0.08583569526672363
178,0.08678865432739258
179,0.08522963523864746
180,0.1534428596496582
181,0.153428316116333
182,0.15135598182678223
183,0.1495511531829834
184,0.14803600311279297
185,0.14806318283081055
186,0.15220904350280762
187,0.15346574783325195
188,0.15211796760559082
189,0.2208726406097412
190,0.22989892959594727
191,0.2172105312347412
192,0.1311042308807373
193,0.1326286792755127
194,0.13042235374450684
195,0.1096189022064209
196,0.1083669662475586
197,0.10698723793029785
198,0.188981294631958
199,0.1845557689666748
200,0.18372726440429688
201,0.1898972988128662
202,0.18437600135803223
203,0.18358874320983887
204,0.12941956520080566
205,0.12812352180480957
206,0.1335761547088623
207,0.09289693832397461
208,0.09216856956481934
209,0.093048095703125
210,0.09080123901367188
211,0.09029054641723633
212,0.08988094329833984
213,0.0830545425415039
214,0.03670382499694824
215,0.3176600933074951
216,0.3231213092803955
217,0.32115983963012695
218,0.3182806968688965
219,0.32483673095703125
220,0.3166961669921875
221,0.3311285972595215
222,0.3062911033630371
223,0.3190305233001709
224,-0.16150784492492676
225,-0.16085362434387207
226,-0.17522692680358887
227,-0.17724204063415527
228,-0.16298627853393555
229,-0.16464757919311523
230,-0.16633939743041992
231,-0.17187237739562988
232,-0.1679399013519287
233,0.3483853340148926
234,0.33722710609436035
235,0.3142242431640625
236,0.041852474212646484
237,0.04078507423400879
238,0.040891170501708984
239,0.3341684341430664
240,0.3349037170410156
241,0.3495795726776123
242,0.1765751838684082
243,0.17178893089294434
244,0.1688096523284912
245,0.1537940502166748
246,0.15526056289672852
247,0.16378211975097656
248,0.12415742874145508
249,0.12182784080505371
250,0.12890982627868652
251,0.3067433834075928
252,0.30426907539367676
253,0.31558704376220703
254,0.2630460262298584
255,0.2703728675842285
256,0.26090455055236816
257,0.3218224048614502
258,0.30873560905456543
259,0.3155863285064697
260,0.25855374336242676
261,0.2602825164794922
262,0.26804113388061523
263,0.11820602416992188
264,0.11948251724243164
265,0.1212015151977539
266,0.13903474807739258
267,0.14133334159851074
268,0.13987207412719727
269,0.43632030487060547
270,0.4452354907989502
271,0.4259490966796875
272,0.4799842834472656
273,0.47499513626098633
274,0.4798007011413574
275,0.08579349517822266
276,0.08536672592163086
277,0.08574151992797852
278,0.20189309120178223
279,0.18744707107543945
280,0.2070446014404297
281,0.1855638027191162
282,0.19364118576049805
283,0.18898582458496094
284,0.21184158325195312
285,0.17206430435180664
286,0.20936226844787598
287,0.1708848476409912
288,0.17294883728027344
289,0.17688870429992676
290,0.17237448692321777
291,0.17648673057556152
292,0.1683969497680664
293,0.1590414047241211
294,0.15361261367797852
295,0.15697741508483887
296,0.414074182510376
297,0.41208696365356445
298,0.41542720794677734
299,0.23087048530578613
300,0.2360999584197998
301,0.22157001495361328
302,0.4024498462677002
303,0.40089845657348633
304,0.40169811248779297
305,0.4011561870574951
306,0.4098966121673584
307,0.3965473175048828
308,0.3930957317352295
309,0.39518237113952637
310,0.39316248893737793
311,0.17789340019226074
312,0.16870498657226562
313,0.17763209342956543
314,0.17042994499206543
315,0.17079520225524902
316,0.17061448097229004
317,0.1734619140625
318,0.176177978515625
319,0.17090821266174316
320,0.16990280151367188
321,0.17782831192016602
322,0.17800116539001465
323,0.1736464500427246
324,0.16684460639953613
325,0.1672813892364502
326,0.16565942764282227
327,0.17328715324401855
328,0.17461180686950684
329,0.046041011810302734
330,0.04554557800292969
331,0.04390978813171387
332,0.46633338928222656
333,0.4534482955932617
334,0.4574851989746094
335,0.4952561855316162
336,0.49087977409362793
337,0.4929981231689453
338,0.4606947898864746
339,0.46469879150390625
340,0.4673428535461426
341,0.5316345691680908
342,0.5298261642456055
343,0.5381166934967041
344,0.5461301803588867
345,0.5423362255096436
346,0.5517482757568359
347,0.18197274208068848
348,0.1867663860321045
349,0.186445951461792
350,0.362058162689209
351,0.3828012943267822
352,0.3464179039001465
353,0.3432738780975342
354,0.3456742763519287
355,0.3485746383666992
356,0.3486926555633545
357,0.386646032333374
358,0.357288122177124
359,0.08045578002929688
360,0.07035279273986816
361,0.08096170425415039
362,0.4252171516418457
363,0.42327117919921875
364,0.4240145683288574
365,1.273144245147705
366,1.2769420146942139
367,1.2744865417480469
368,0.4383721351623535
369,0.421433687210083
370,0.42587733268737793
371,0.4197242259979248
372,0.4065895080566406
373,0.41655540466308594
374,0.03419327735900879
375,0.034116506576538086
376,0.03141617774963379
377,0.41728949546813965
378,0.41112375259399414
379,0.41248202323913574
380,0.41653943061828613
381,0.4137232303619385
382,0.4287741184234619
383,0.40959668159484863
384,0.4226255416870117
385,0.41133928298950195
386,0.38649582862854004
387,0.3896141052246094
388,0.3856983184814453
389,0.4018831253051758
390,0.433168888092041
391,0.4150114059448242
392,0.4262375831604004
393,0.430621862411499
394,0.4357130527496338
395,0.3995356559753418
396,0.39908885955810547
397,0.4081554412841797
398,0.17245745658874512
399,0.18757843971252441
400,0.1691906452178955
401,0.08996248245239258
402,0.08988142013549805
403,0.09032821655273438
404,0.1322183609008789
405,0.15242528915405273
406,0.1376047134399414
407,0.37320733070373535
408,0.36006712913513184
409,0.3803267478942871
410,0.2477262020111084
411,0.2488086223602295
412,0.2540152072906494
413,0.2395942211151123
414,0.2530970573425293
415,0.23749780654907227
416,0.473116397857666
417,0.46717238426208496
418,0.46649622917175293
419,0.4936082363128662
420,0.4858534336090088
421,0.47055768966674805
422,0.4724745750427246
423,0.45478248596191406
424,0.4677917957305908
425,-0.557032585144043
426,-0.5487210750579834
427,-0.5444900989532471
428,-0.5191419124603271
429,-0.5205528736114502
430,-0.5327632427215576
431,-0.5488810539245605
432,-0.5490303039550781
433,-0.5481693744659424
434,0.20321273803710938
435,0.20235085487365723
436,0.20082473754882812
437,0.20871949195861816
438,0.20070695877075195
439,0.19816827774047852
440,0.04176068305969238
441,0.04260587692260742
442,0.0411686897277832
443,0.2637765407562256
444,0.26027798652648926
445,0.2765018939971924
446,0.23630714416503906
447,0.22339749336242676
448,0.2545931339263916
449,0.25269436836242676
450,0.23730802536010742
451,0.25045013427734375
452,0.2532191276550293
453,0.25313735008239746
454,0.25275087356567383
455,0.23637914657592773
456,0.23672795295715332
457,0.24194121360778809
458,0.25500988960266113
459,0.2603640556335449
460,0.2608327865600586
461,0.43310546875
462,0.4308664798736572
463,0.3946418762207031
464,0.426267147064209
465,0.3968393802642822
466,0.4207274913787842
467,0.4012923240661621
468,0.3928670883178711
469,0.39641761779785156
470,0.4409499168395996
471,0.4353032112121582
472,0.4454526901245117
473,0.21185898780822754
474,0.21413588523864746
475,0.21224188804626465
476,0.4432382583618164
477,0.4505119323730469
478,0.44449567794799805
479,0.1526474952697754
480,0.166672945022583
481,0.17166543006896973
482,0.14930987358093262
483,0.17055535316467285
484,0.15679574012756348
485,0.11072874069213867
486,0.12082362174987793
487,0.10021638870239258
488,0.20879292488098145
489,0.2223367691040039
490,0.2111191749572754
491,0.023677587509155273
492,-0.003179311752319336
493,-0.017876625061035156
494,0.14550471305847168
495,0.14804887771606445
496,0.15322256088256836
497,0.22142672538757324
498,0.2119312286376953
499,0.21074581146240234
500,0.2154848575592041
501,0.2180194854736328
502,0.21101045608520508
503,0.010367155075073242
504,0.010490179061889648
505,0.009951353073120117
506,0.31184911727905273
507,0.3193027973175049
508,0.3324460983276367
509,0.321779727935791
510,0.34796977043151855
511,0.3369910717010498
512,0.06312036514282227
513,0.06429314613342285
514,0.06287741661071777
515,0.5635929107666016
516,0.5758512020111084
517,0.5652694702148438
518,0.19951796531677246
519,0.2036294937133789
520,0.20185542106628418
521,0.5794084072113037
522,0.5959618091583252
523,0.5823912620544434
524,0.11634635925292969
525,0.10328507423400879
526,0.12468624114990234
527,0.14610648155212402
528,0.17035818099975586
529,0.1620171070098877
530,0.10120773315429688
531,0.11955618858337402
532,0.1124885082244873
533,0.48653626441955566
534,0.492112398147583
535,0.46783995628356934
536,0.4727516174316406
537,0.48231935501098633
538,0.47822999954223633
539,0.07974815368652344
540,0.07778811454772949
541,0.0773935317993164
542,0.22955060005187988
543,0.22617816925048828
544,0.23695135116577148
545,0.24572300910949707
546,0.2513420581817627
547,0.23644399642944336
548,0.36606621742248535
549,0.36613941192626953
550,0.3564164638519287
551,0.1699352264404297
552,0.1647806167602539
553,0.16313791275024414
554,-0.09245896339416504
555,-0.07386493682861328
556,-0.10674762725830078
557,-0.006554365158081055
558,-0.013469457626342773
559,-0.008307695388793945
560,0.19811391830444336
561,0.19263744354248047
562,0.19744515419006348
563,0.11723208427429199
564,0.11649584770202637
565,0.11777734756469727
566,0.2076258659362793
567,0.19582104682922363
568,0.1997382640838623
569,0.14246129989624023
570,0.14104175567626953
571,0.13983774185180664
572,0.006506919860839844
573,0.005334615707397461
574,0.005136966705322266
575,0.09414982795715332
576,0.09460091590881348
577,0.09396648406982422
578,0.22465944290161133
579,0.2262415885925293
580,0.2224903106689453
581,0.33011579513549805
582,0.33203887939453125
583,0.3319430351257324
584,0.30551838874816895
585,0.2961921691894531
586,0.30608677864074707
587,0.18131566047668457
588,0.17920899391174316
589,0.18555450439453125
590,0.16530776023864746
591,0.17780494689941406
592,0.17940545082092285
593,0.15075945854187012
594,0.13515925407409668
595,0.1680307388305664
596,0.20702648162841797
597,0.20682644844055176
598,0.21168780326843262
599,0.2107539176940918
600,0.21036171913146973
601,0.21366095542907715
602,0.20687413215637207
603,0.21750760078430176
604,0.2054157257080078
605,0.10237860679626465
606,0.014515399932861328
607,0.10334563255310059
608,0.1850137710571289
609,0.17937207221984863
610,0.17528390884399414
611,0.176649808883667
612,0.1769239902496338
613,0.1791839599609375
614,0.16217780113220215
615,0.1579132080078125
616,0.17241859436035156
617,0.1260225772857666
618,0.12161397933959961
619,0.1239938735961914
620,0.08691883087158203
621,0.07957077026367188
622,0.09413313865661621
623,0.0952308177947998
624,0.10001373291015625
625,0.0959162712097168
626,0.29982471466064453
627,0.3074352741241455
628,0.32850074768066406
629,0.44856834411621094
630,0.46237921714782715
631,0.44823789596557617
632,0.3951270580291748
633,0.4092438220977783
634,0.4192228317260742
635,0.41053295135498047
636,0.4322028160095215
637,0.40457892417907715
638,0.3296959400177002
639,0.32166624069213867
640,0.3876194953918457
641,0.42951107025146484
642,0.4361286163330078
643,0.43430089950561523
644,0.19782757759094238
645,0.20562291145324707
646,0.2066481113433838
647,0.15441393852233887
648,0.15491724014282227
649,0.15602731704711914
650,0.20547223091125488
651,0.19103384017944336
652,0.2011110782623291
653,0.31978893280029297
654,0.30761146545410156
655,0.3144805431365967
656,0.3012375831604004
657,0.338608980178833
658,0.318587064743042
659,0.32404565811157227
660,0.3432292938232422
661,0.3608546257019043
662,0.05541276931762695
663,0.02564859390258789
664,0.005694389343261719
665,0.1954805850982666
666,0.2076129913330078
667,0.21196579933166504
668,0.19798660278320312
669,0.1899862289428711
670,0.1927173137664795
671,0.15639925003051758
672,0.15848994255065918
673,0.15744376182556152
674,0.15008759498596191
675,0.1562502384185791
676,0.14820027351379395
677,0.211029052734375
678,0.1945791244506836
679,0.2066667079925537
680,0.15554213523864746
681,0.16180133819580078
682,0.1604931354522705
683,0.18304967880249023
684,0.17767572402954102
685,0.18007564544677734
686,0.08130574226379395
687,0.08060717582702637
688,0.0806272029876709
689,0.12632060050964355
690,0.13211584091186523
691,0.13151884078979492
692,0.27867794036865234
693,0.27657389640808105
694,0.2864687442779541
695,0.2789320945739746
696,0.2723972797393799
697,0.26729297637939453
698,0.2827003002166748
699,0.2752401828765869
700,0.2699849605560303
701,0.449770450592041
702,0.45255136489868164
703,0.4386270046234131
704,0.4335606098175049
705,0.4493875503540039
706,0.43790721893310547
707,0.17229652404785156
708,0.17328977584838867
709,0.1703939437866211
710,0.15021181106567383
711,0.1405489444732666
712,0.15090346336364746
713,0.0626220703125
714,0.06121659278869629
715,0.06190776824951172
716,0.14354991912841797
717,0.1539764404296875
718,0.15537142753601074
719,0.23474526405334473
720,0.2393651008605957
721,0.2097477912902832
722,0.22800636291503906
723,0.23209357261657715
724,0.22039246559143066
725,0.24055123329162598
726,0.23046302795410156
727,0.2352149486541748
728,0.11017084121704102
729,0.09300732612609863
730,0.09129118919372559
731,0.1866283416748047
732,0.19068026542663574
733,0.19388222694396973
734,0.07668805122375488
735,0.08219122886657715
736,0.08156394958496094
737,0.25843381881713867
738,0.2567732334136963
739,0.2640190124511719
740,0.16473126411437988
741,0.1646881103515625
742,0.16457223892211914
743,0.25765419006347656
744,0.26479673385620117
745,0.24687910079956055
746,0.1207115650177002
747,0.12294435501098633
748,0.11260128021240234
749,0.10692119598388672
750,0.09241414070129395
751,0.11557769775390625
752,0.03386187553405762
753,0.032700300216674805
754,0.03425002098083496
755,0.3353307247161865
756,0.2981910705566406
757,0.27489733695983887
758,0.1915264129638672
759,0.1728348731994629
760,0.16376256942749023
761,0.32241082191467285
762,0.3209524154663086
763,0.3136463165283203
764,-0.5378396511077881
765,-0.5366907119750977
766,-0.526935338973999
767,-0.5411045551300049
768,-0.5311727523803711
769,-0.5379667282104492
770,-0.08895635604858398
771,-0.07855105400085449
772,-0.08233380317687988
773,0.3653578758239746
774,0.33615803718566895
775,0.355999231338501
776,0.33998537063598633
777,0.3287343978881836
778,0.30722498893737793
779,0.4052693843841553
780,0.43216872215270996
781,0.4005117416381836
782,0.07947254180908203
783,0.09132742881774902
784,0.0812065601348877
785,0.043776512145996094
786,0.06432938575744629
787,0.052694082260131836
788,0.14661431312561035
789,0.15335941314697266
790,0.15378522872924805
791,0.15062403678894043
792,0.14717602729797363
793,0.14212918281555176
794,0.16239047050476074
795,0.15370416641235352
796,0.17058730125427246
797,0.07305407524108887
798,0.06821060180664062
799,0.0791158676147461
800,0.283611536026001
801,0.29378390312194824
802,0.2724297046661377
803,0.42858242988586426
804,0.4019935131072998
805,0.43157958984375
806,0.2826502323150635
807,0.30445218086242676
808,0.2697601318359375
809,0.21325349807739258
810,0.19272398948669434
811,0.19097113609313965
812,0.21106839179992676
813,0.21169209480285645
814,0.2114243507385254
815,0.006875753402709961
816,0.0062100887298583984
817,0.005382537841796875
818,0.34974122047424316
819,0.34020233154296875
820,0.33816027641296387
821,0.7752306461334229
822,0.5006170272827148
823,0.4576997756958008
824,0.242966890335083
825,0.24746179580688477
826,0.24337267875671387
827,0.6770923137664795
828,0.6503162384033203
829,0.6526889801025391
830,0.662208080291748
831,0.6620488166809082
832,0.6491622924804688
833,0.2647843360900879
834,0.2957644462585449
835,0.2980639934539795
836,0.13702082633972168
837,0.21521854400634766
838,0.15616130828857422
839,0.27041125297546387
840,0.27622127532958984
841,0.24596047401428223
842,0.20367217063903809
843,0.196547269821167
844,0.1786973476409912
845,0.18334460258483887
846,0.09462404251098633
847,0.14319872856140137
848,0.24531149864196777
849,0.24489212036132812
850,0.23925232887268066
851,-0.14914774894714355
852,-0.18409156799316406
853,-0.149245023727417
854,-0.14694762229919434
855,-0.15683507919311523
856,-0.09380984306335449
857,-0.1279611587524414
858,-0.09953737258911133
859,-0.09687376022338867
860,0.039307355880737305
861,0.008913993835449219
862,-0.048589229583740234
863,-0.029270648956298828
864,-0.04778909683227539
865,0.09494137763977051
866,0.09605121612548828
867,0.09411334991455078
868,-0.2697916030883789
869,-0.1107170581817627
870,-0.22374820709228516
871,0.1730806827545166
872,0.018205881118774414
873,0.036771297454833984
874,-5.340576171875e-05
875,-0.05776500701904297
876,0.02923297882080078
877,0.1402590274810791
878,0.0980386734008789
879,0.13662052154541016
880,0.004039287567138672
881,0.021333694458007812
882,0.012594461441040039
883,0.008582115173339844
884,0.029060840606689453
885,0.016438961029052734
886,0.06920361518859863
887,0.04518294334411621
888,0.02662944793701172
889,0.20383119583129883
890,0.19838929176330566
891,0.18390440940856934
892,-0.06962037086486816
893,-0.10375452041625977
894,-0.07728338241577148
895,-0.1009225845336914
896,-0.11290335655212402
897,-0.09474301338195801
898,0.1628577709197998
899,0.16189146041870117
900,0.16721057891845703
901,-0.07990097999572754
902,-0.12827587127685547
903,-0.07179617881774902
904,-0.11484217643737793
905,-0.12250924110412598
906,-0.11583209037780762
907,0.04917573928833008
908,0.0671079158782959
909,0.06659173965454102
910,-3.810713529586792
911,-3.895245313644409
912,-3.8880996704101562
913,-3.9106602668762207
914,-3.890094518661499
915,-3.992814779281616
916,-0.4273388385772705
917,-0.42566537857055664
918,-0.43357372283935547
919,0.3476226329803467
920,0.3012392520904541
921,0.316814661026001
922,0.35898780822753906
923,0.3805558681488037
924,0.3669254779815674
925,0.42487359046936035
926,0.4169588088989258
927,0.4259793758392334
928,-0.11953282356262207
929,-0.13980579376220703
930,-0.14854788780212402
931,-0.8980712890625
932,-0.8872795104980469
933,-0.9777331352233887
934,-0.23560738563537598
935,-0.39307475090026855
936,-0.40050411224365234
937,0.5031239986419678
938,0.5742428302764893
939,0.5151247978210449
940,0.526557445526123
941,0.6303708553314209
942,0.5226490497589111
943,-0.000324249267578125
944,-0.003513336181640625
945,-0.002984762191772461
946,0.5202066898345947
947,0.5254387855529785
948,0.5403633117675781
949,0.4694828987121582
950,0.45324063301086426
951,0.6201310157775879
952,0.0917959213256836
953,0.18956661224365234
954,0.1627190113067627
955,0.28415489196777344
956,0.3040497303009033
957,0.28797054290771484
958,-0.023637771606445312
959,-0.11759161949157715
960,-0.04252052307128906
961,0.17646098136901855
962,0.12932729721069336
963,0.14939212799072266
964,0.5957317352294922
965,0.24056458473205566
966,0.4490385055541992
967,0.0753638744354248
968,0.062226295471191406
969,0.07584238052368164
970,-0.47732019424438477
971,-0.4950897693634033
972,-0.5179777145385742
973,0.17496585845947266
974,0.19237995147705078
975,0.18280792236328125
976,-0.5125946998596191
977,-0.5792815685272217
978,-0.4808833599090576
979,0.1277918815612793
980,0.15960025787353516
981,-0.0239713191986084
982,0.08343052864074707
983,0.08376026153564453
984,0.08178400993347168
985,0.37777066230773926
986,0.3702385425567627
987,0.386915922164917
988,0.24479198455810547
989,0.25264525413513184
990,0.20911192893981934
991,0.22472238540649414
992,0.3078639507293701
993,0.21970200538635254
994,0.3062937259674072
995,0.29695773124694824
996,0.2936265468597412
997,0.20281481742858887
998,0.21119976043701172
999,0.11845016479492188
1003,-0.030717849731445312
1004,0.012848138809204102
1005,0.0026450157165527344
1006,0.04734516143798828
1007,-0.08614659309387207
1008,-0.10723996162414551
1009,0.05074262619018555
1010,0.05112504959106445
1011,0.05172872543334961
1012,-0.31003713607788086
1013,-0.43718910217285156
1014,-0.33031177520751953
1015,-0.9050428867340088
1016,-0.7961657047271729
1017,-0.7181344032287598
1018,-0.6699278354644775
1019,-0.802842378616333
1020,-0.9922456741333008
1021,0.008397102355957031
1022,0.0077800750732421875
1023,0.008392810821533203
1024,0.1340320110321045
1025,0.2529582977294922
1026,-0.1303572654724121
1027,0.17252349853515625
1028,0.3300900459289551
1029,1.1277961730957031
1030,-0.2645144462585449
1031,-0.5695817470550537
1032,-0.5733866691589355
1033,-1.56618070602417
1034,-1.5509939193725586
1035,-1.3371155261993408
1036,0.17356061935424805
1037,0.16251778602600098
1038,0.16799163818359375
1039,-1.279400110244751
1040,-0.9438381195068359
1041,-1.50492525100708
1042,-0.6477971076965332
1043,-0.8613142967224121
1044,-0.751751184463501
1045,0.1784672737121582
1046,0.1750199794769287
1047,0.17537426948547363
1048,-0.7069942951202393
1049,-0.48572397232055664
1050,-1.0179798603057861
1051,-1.0312163829803467
1052,-1.9128892421722412
1053,-1.9848988056182861
1054,0.03741645812988281
1055,0.03568291664123535
1056,0.03903365135192871
1057,-2.52361798286438
1058,-1.901818037033081
1059,-1.6383447647094727
1060,0.15296125411987305
1061,-0.27367711067199707
1062,-0.377943754196167
1063,-0.9607932567596436
1064,-1.2627005577087402
1065,-0.9208076000213623
1066,0.44504714012145996
1067,0.4313817024230957
1068,0.42952775955200195
1069,-2.3847484588623047
1070,-2.7608237266540527
1071,-2.696607828140259
1072,-0.07312822341918945
1073,-0.07829666137695312
1074,-0.08081197738647461
1075,-0.26302504539489746
1076,-0.25515246391296387
1077,-0.23962950706481934
1078,-2.590738296508789
1079,-3.6401522159576416
1080,-2.778494358062744
1081,-3.076608896255493
1082,-3.0833208560943604
1083,-3.181166410446167
1084,-2.7408571243286133
1085,-2.962385892868042
1086,-2.377272844314575
1087,-0.43483829498291016
1088,0.2210073471069336
1089,0.12431883811950684
1090,-0.14458656311035156
1091,-0.11649274826049805
1092,-0.05519556999206543
1093,1.0071158409118652
1094,0.05113959312438965
1095,-0.30901622772216797
1096,0.9570944309234619
1097,1.1299066543579102
1098,0.8845729827880859
1099,0.09167671203613281
1100,0.09149670600891113
1101,0.08861589431762695
1102,1.1231293678283691
1103,1.4699063301086426
1104,1.389232873916626
1105,-2.5621225833892822
1106,-2.988665819168091
1107,-2.2027735710144043
1111,-0.13059091567993164
1112,-0.11090898513793945
1113,0.01657557487487793
1114,-3.353872299194336
1115,-2.2497386932373047
1116,-2.539260149002075
1117,-2.995638847351074
1118,-2.240821123123169
1119,-1.5781147480010986
1120,0.13445806503295898
1121,0.13406038284301758
1122,0.13740277290344238
1123,-3.984802484512329
1124,-4.397348642349243
1125,-2.536519765853882
1126,0.31786251068115234
1127,0.31902647018432617
1128,0.3544619083404541
1132,-9.89606499671936
1133,-8.223850011825562
1134,-9.156609296798706
1135,-3.664321184158325
1136,-3.7083051204681396
1137,-3.6468214988708496
1138,-9.05566668510437
1139,-8.376742124557495
1140,-9.437168836593628
1141,0.5308742523193359
1142,0.8407244682312012
1147,-0.04538536071777344
1148,-0.08281898498535156
1149,-0.08103108406066895
1156,1.1370420455932617
1157,0.9338936805725098
1158,1.0794141292572021
1162,-0.00010347366333007812
1163,-0.001651763916015625
1164,-0.0003848075866699219
1174,-0.13377809524536133
1175,-0.04020190238952637
1176,-0.03353428840637207
1180,0.04383134841918945
1181,0.04330325126647949
1182,0.04317140579223633
1183,0.010049819946289062
1184,0.00849604606628418
1185,0.009423494338989258
1189,-0.4409048557281494
1190,-0.45295214653015137
1191,-0.4637594223022461
1192,-1.3304495811462402
1193,-1.5511720180511475
1194,-1.3595197200775146
1198,0.10491442680358887
1199,0.11093497276306152
1200,0.10678339004516602
1201,-1.3350050449371338
1202,-1.0403382778167725
1203,-1.4646039009094238
1210,-0.9914662837982178
1211,-0.9541261196136475
1212,-1.1527817249298096
1225,0.21882319450378418
1226,0.21811985969543457
1227,0.22093892097473145
1249,0.16648554801940918
1250,0.19425153732299805
1251,0.19674205780029297
1252,0.28624629974365234
1253,-0.0883641242980957
1254,-0.23130035400390625
1264,2.556908130645752
1265,2.630934953689575
1266,2.7741596698760986
1384,1.523385763168335
1385,1.4958956241607666
1386,1.5128660202026367
1387,1.9386568069458008
1388,1.965245008468628
1389,1.9769823551177979
1390,1.9360976219177246
1391,1.924851655960083
1392,1.9302654266357422
1393,1.5139274597167969
1394,1.4844260215759277
1395,1.5188877582550049
1396,1.9840443134307861
1397,1.9290986061096191
1398,1.9514868259429932
1399,1.8722312450408936
1400,1.8345584869384766
1401,1.8063325881958008
1402,1.3351058959960938
1403,1.3390121459960938
1404,1.3474817276000977
1405,1.7821919918060303
1406,1.789262294769287
1407,1.831636667251587
1408,1.8024733066558838
1409,1.7863073348999023
1410,1.7929191589355469
1411,2.7301647663116455
1412,2.6223833560943604
1413,2.9631505012512207
1414,2.5702452659606934
1415,2.549365997314453
1416,2.5620648860931396
1417,2.65046763420105
1418,2.6709208488464355
1419,2.694138288497925
1420,0.026787757873535156
1421,0.030382871627807617
1422,0.02730250358581543
1423,0.028328895568847656
1424,0.02958393096923828
1425,0.028322696685791016
1426,2.0079784393310547
1427,1.9945170879364014
1428,2.0156688690185547
1429,1.2165164947509766
1430,1.1945304870605469
1431,1.1958858966827393
1432,1.4463591575622559
1433,1.433347225189209
1434,1.4516832828521729
1435,1.179569959640503
1436,1.1949880123138428
1437,1.177738904953003
1438,5.144415855407715
1439,5.137344121932983
1440,5.192101716995239
1441,5.338694334030151
1442,5.358357906341553
1443,5.472834825515747
1444,3.709367275238037
1445,3.7042860984802246
1446,3.688551187515259
1447,2.7978436946868896
1448,2.787153959274292
1449,2.7868824005126953
1450,2.6202664375305176
1451,2.4828743934631348
1452,2.4432590007781982
1453,2.6864612102508545
1454,2.692472457885742
1455,2.513601779937744
1456,1.300513744354248
1457,1.287477731704712
1458,1.323207139968872
1459,1.2849185466766357
1460,1.2842190265655518
1461,1.2881102561950684
1462,0.8842525482177734
1463,0.8838386535644531
1464,0.8991320133209229
1465,3.2881646156311035
1466,3.5221898555755615
1467,3.0838348865509033
1468,1.1623823642730713
1469,1.1578378677368164
1470,1.2985057830810547
1471,3.2852189540863037
1472,3.287020206451416
1473,3.4081404209136963
1474,32.058305978775024
1475,32.07338619232178
1476,32.73935413360596
1477,33.86810755729675
1478,33.611342430114746
1479,33.796833992004395
1480,37.05159139633179
1481,36.721367597579956
1482,36.83467364311218
1483,81.58091449737549
1484,82.2759940624237
1485,81.54743242263794
1486,78.39712810516357
1487,78.9113028049469
1488,78.92988085746765
1489,82.37749195098877
1490,80.99784326553345
1491,81.50516080856323
1492,55.52800226211548
1493,55.777040004730225
1494,55.7189257144928
1495,46.463932275772095
1496,46.96290445327759
1497,46.12336444854736
1498,53.44199204444885
1499,52.33336901664734
1500,53.49916052818298
1501,40.43792676925659
1502,40.430983781814575
1503,40.24791240692139
1504,40.48142743110657
1505,40.42556691169739
1506,40.39223551750183
1507,39.939512729644775
1508,40.14051389694214
1509,40.0624897480011
1510,0.4742000102996826
1511,0.4396851062774658
1512,0.4844520092010498
1513,0.38428735733032227
1514,0.3900163173675537
1515,0.43399715423583984
1516,0.4830176830291748
1517,0.4558722972869873
1518,0.4470639228820801
1522,5.2057719230651855
1523,5.2196784019470215
1524,5.213574171066284
1525,0.0372767448425293
1526,0.03296637535095215
1527,0.031569719314575195
1528,0.12603116035461426
1529,0.12595868110656738
1530,0.12648963928222656
1531,0.03165912628173828
1532,0.03226780891418457
1533,0.03222393989562988
1534,0.02040886878967285
1535,0.021074295043945312
1536,0.02089667320251465
1537,0.12649035453796387
1538,0.13035130500793457
1539,0.12476444244384766
1540,0.06802082061767578
1541,0.06465911865234375
1542,0.061219215393066406
1543,-0.7183566093444824
1544,-0.24848246574401855
1545,-0.2572212219238281
1546,0.012657642364501953
1547,-0.04152417182922363
1548,0.003908395767211914
1549,-0.1533203125
1550,-0.10187458992004395
1551,0.2610158920288086
1552,0.23144221305847168
1553,0.2271268367767334
1554,0.2235856056213379
1555,0.11075878143310547
1556,0.11794757843017578
1557,0.11192584037780762
1558,-0.11484360694885254
1559,-0.10923361778259277
1560,-0.11082959175109863
1561,0.0307769775390625
1562,0.030649662017822266
1563,0.028947830200195312
1564,0.09129786491394043
1565,0.0905764102935791
1566,0.08780360221862793
1567,0.05707740783691406
1568,0.0625457763671875
1569,0.05683541297912598
1570,0.16987156867980957
1571,0.15691351890563965
1572,0.1659221649169922
1573,0.05822396278381348
1574,0.056986093521118164
1575,0.05818343162536621
1576,0.08972048759460449
1577,0.09120011329650879
1578,0.08344244956970215
1579,0.06483316421508789
1580,0.05139279365539551
1581,0.05048632621765137
1582,0.052935123443603516
1583,0.05423474311828613
1584,0.05352520942687988
1585,0.15905022621154785
1586,0.1690967082977295
1587,0.16220712661743164
1588,0.12558650970458984
1589,0.1238248348236084
1590,0.12180447578430176
1591,0.20663809776306152
1592,0.1959853172302246
1593,0.22499918937683105
1594,-0.3076655864715576
1595,-0.8846309185028076
1596,-0.5852234363555908
1600,-0.022614240646362305
1601,-0.7301621437072754
1602,0.5626473426818848
1603,0.017220735549926758
1604,0.014940261840820312
1605,0.015381097793579102
1606,0.014268159866333008
1607,0.014279365539550781
1608,0.013615131378173828
1609,0.017081499099731445
1610,0.01754307746887207
1611,0.016840219497680664
1612,0.020344018936157227
1613,0.01932811737060547
1614,0.03226447105407715
1615,-6.556510925292969e-05
1616,0.007410764694213867
1617,0.011075735092163086
1618,0.015001773834228516
1619,0.0218045711517334
1620,0.0192720890045166
1621,0.5756983757019043
1622,0.5814976692199707
1623,0.5746335983276367
1624,0.5790970325469971
1625,0.588606595993042
1626,0.5817687511444092
1627,0.5889959335327148
1628,0.5746555328369141
1629,0.5824291706085205
1630,0.2774815559387207
1631,0.2804884910583496
1632,0.27512264251708984
1633,0.2865865230560303
1634,0.2875995635986328
1635,0.28997802734375
1636,0.3039517402648926
1637,0.3213207721710205
1638,0.31949925422668457
1639,0.7056174278259277
1640,0.681727409362793
1641,0.7086508274078369
1642,0.7057757377624512
1643,0.6851987838745117
1644,0.669219970703125
1645,0.9372501373291016
1646,0.8999924659729004
1647,0.8712270259857178
1648,0.8978517055511475
1649,0.9600918292999268
1650,0.9765434265136719
1651,0.9449489116668701
1652,0.9139842987060547
1653,0.9341866970062256
1654,1.1788156032562256
1655,1.23199462890625
1656,1.1481003761291504
1657,0.5934901237487793
1658,0.5910046100616455
1659,0.5818426609039307
1660,0.615462064743042
1661,0.582709789276123
1662,0.5577998161315918
1663,0.7661023139953613
1664,0.7217214107513428
1665,0.760155200958252
1666,0.38207101821899414
1667,0.4012923240661621
1668,0.39333105087280273
1669,0.42520833015441895
1670,0.4138526916503906
1671,0.4298100471496582
1672,0.5317754745483398
1673,0.426133394241333
1674,0.476001501083374
1678,-1.0961802005767822
1679,-1.4347867965698242
1680,-0.9262785911560059
1681,-1.127195119857788
1682,-1.1075990200042725
1683,-0.6262602806091309
1684,-1.8542346954345703
1685,-1.2838754653930664
1686,-2.6340436935424805
1687,-0.08833599090576172
1688,-2.430842876434326
1689,-0.7563533782958984
1690,-0.45508503913879395
1691,-0.34121060371398926
1692,-0.3469090461730957
1696,100.0
1697,100.0
1698,100.0
1699,100.0
1705,-0.8302652835845947
1706,-0.7183849811553955
1707,-0.6656081676483154
1708,0.8259296417236328
1709,0.5980119705200195
1710,0.6606485843658447
1711,0.6861827373504639
1712,0.7786033153533936
1713,0.692223310470581
1714,-1.2102208137512207
1715,-0.8101184368133545
1716,-1.20357346534729
1717,-0.41387152671813965
1718,-0.43902015686035156
1719,-0.596376895904541
1720,0.4457731246948242
1721,0.2935459613800049
1722,0.275986909866333
1723,0.1391465663909912
1724,0.17957448959350586
1725,0.11503076553344727
1726,0.35529589653015137
1727,0.3161799907684326
1728,0.32222747802734375
1729,0.23918724060058594
1730,0.07523369789123535
1731,0.07230877876281738
1741,0.028392076492309563
1742,0.012163877487182548
1743,0.1342706680297851
1744,0.03010153770446776
1745,0.010274887084960868
1746,0.02989840507507318
1747,0.03823709487915035
1748,0.009404897689819329
1749,0.025689840316772385
1750,0.04702377319335935
1751,0.04567313194274902
1752,0.07502317428588864
1753,0.03921175003051758
1754,0.06672525405883789
1755,0.06737351417541501
1756,0.09516763687133781
1757,0.04761767387390134
1758,0.0513887405395507
1759,0.17095255851745605
1760,0.05465507507324213
1761,0.03506731986999512
1762,0.039338827133178655
1763,0.01581883430480953
1764,0.0498244762420654
1765,0.08523797988891593
1766,0.1154835224151611
1767,0.117612600326538
1768,0.07546424865722651
1769,0.1387615203857421
1770,0.10437297821044919
1771,0.17823886871337888
1772,0.08459925651550293
1773,0.1661152839660644
1774,0.099377155303955
1775,0.1560826301574707
1776,0.16742658615112296
1777,0.10341548919677726
1778,0.1169872283935546
1779,0.11092615127563471
1780,0.10698604583740229
1781,0.060592651367187486
1782,0.16722202301025388
1783,0.03176140785217285
1784,0.032064199447631794
1785,0.03172349929809561
1786,0.018518686294555595
1787,0.03291559219360345
1788,0.03164505958557127
1789,0.032953262329101486
1790,0.017736196517944322
1791,0.0318827629089355
1792,0.0330832004547119
1793,0.03292393684387203
1794,0.01706027984619135
1795,0.0201020240783691
1796,0.016392469406127923
1797,0.027666330337524324
1798,0.02776932716369629
1799,0.04098343849182129
1800,0.019604682922363253
1801,0.021050930023193283
1802,0.0005266666412353203
1803,0.014980792999267516
1804,0.030009746551513658
1805,0.06459069252014155
1806,0.06610989570617669
1807,0.06188797950744625
1808,0.046996593475341755
1809,0.030656576156616183
1810,0.05475974082946773
1811,0.05618453025817868
1812,0.056896924972534166
1813,0.042617559432983385
1814,0.028856515884399372
1815,0.057197332382202065
1816,0.06261634826660156
1817,0.060105800628662054
1818,0.05113625526428223
1819,0.06733989715576164
1820,0.11270022392272949
1821,0.08972406387329093
1822,0.12030363082885737
1823,0.017094135284423807
1824,0.07714200019836424
1825,0.06953620910644527
1826,0.033171653747558594
1827,0.09121799468994138
1828,0.017609596252441358
1829,0.13015651702880857
1830,0.03229331970214837
1831,0.030843973159790025
1832,0.03169083595275875
1833,0.04025626182556148
1834,0.11523246765136716
1835,0.07479405403137204
1836,0.12274384498596186
1837,0.1026158332824707
1838,0.06562685966491694
1839,0.04082465171813965
1840,0.10540819168090818
1841,0.02798771858215332
1842,0.06267189979553218
1843,0.04825305938720702
1844,0.11878561973571772
1845,0.05240368843078605
1846,0.03870129585266113
1847,0.04766225814819336
1848,0.06548953056335445
1849,0.07499766349792479
1850,0.08015251159667967
1851,0.03152251243591302
1852,0.06588315963745113
1853,0.1747345924377441
1854,0.04524159431457511
1855,0.037485361099243164
1856,0.1687893867492675
1857,0.12209653854370109
1858,0.07955908775329587
1859,0.14073014259338373
1860,0.1043276786804199
1861,0.11409330368041987
1862,0.10136508941650382
1863,0.11130499839782707
1864,0.07763314247131346
1865,0.08264040946960448
1866,0.0688190460205078
1867,0.11540699005126948
1868,0.05647850036621087
1869,0.08392643928527829
1870,0.11569046974182123
1871,0.00643754005432126
1872,0.15542054176330566
1873,0.14394688606262201
1874,0.04534173011779776
1875,0.14629387855529785
1876,-0.32884097099304205
1877,-0.2943494319915772
1878,-0.31878542900085455
1879,-0.32152009010314947
1880,-0.2860085964202882
1881,-0.29471826553344727
1882,-0.29417085647583013
1883,-0.31492018699645996
1884,-0.31866908073425293
1885,-0.2894430160522461
1886,-0.2989330291748047
1887,-0.3181240558624268
1888,-0.3128104209899903
1889,-0.3187375068664552
1890,-0.30651164054870605
1891,0.001891613006591776
1892,0.08010840415954587
1893,0.05267763137817377
1894,0.0019230842590331476
1895,0.08079552650451652
1896,0.0534970760345459
1897,0.030248403549194273
1898,0.04537200927734375
1899,0.0012283325195311529
1900,0.19567203521728516
1901,0.18792557716369623
1902,0.1815481185913085
1903,0.04044699668884273
1904,0.06879186630249014
1905,0.23808550834655756
1906,0.2089385986328125
1907,0.21402502059936523
1908,0.10554385185241694
1909,0.08823633193969718
1910,0.1796307563781738
1911,0.130115270614624
1912,0.16384363174438468
1913,0.07630920410156249
1914,0.06972289085388175
1915,-6.872627258300781
1916,-6.659677505493164
1917,-6.576925277709961
1918,-6.890482664108276
1919,-6.7439634799957275
1920,-6.743817567825317
1921,-6.834858655929565
1922,-6.401835918426514
1923,-7.047339916229248
1924,-6.818958044052124
1925,-6.783940315246582
1926,-6.908085823059082
1927,-6.809605121612549
1928,-6.972818374633789
1929,-6.790458917617798
1930,0.048826456069946234
1931,0.06250429153442379
1932,0.11796832084655756
1933,0.03002786636352532
1934,-0.0002689361572265972
1935,0.04990124702453613
1936,0.05594420433044432
1937,0.035120248794555664
1938,0.005956411361694253
1939,0.06707572937011712
1940,0.07623815536499015
1941,0.07045269012451168
1942,0.01486325263977048
1943,0.01387190818786617
1944,0.10624599456787104
1945,0.12549734115600586
1946,0.12835311889648432
1947,0.12626457214355463
1948,0.015019416809081934
1949,0.10477495193481443
1950,0.015027046203613267
1951,0.1006550788879394
1952,0.014541387557983343
1953,0.0891757011413574
1954,0.02828502655029297
1955,0.09224462509155268
1956,0.0165469646453857
1957,0.01485896110534659
1958,0.004104137420654269
1959,0.10302162170410151
1960,0.06299972534179678
1961,0.09027194976806632
1962,0.027312994003295885
1963,0.16548037528991696
1964,0.08937907218933103
1965,0.1657190322875976
1966,0.061677455902099526
1967,0.030174255371093653
1968,0.14463591575622556
1969,0.14260196685791013
1970,0.147256851196289
1971,0.09846019744873041
1972,0.12721204757690427
1973,0.10561156272888181
1974,0.07299304008483884
1975,0.07470822334289551
1976,0.10907077789306632
1977,0.17032384872436518
1978,0.0636587142944336
1979,0.03447270393371575
1980,0.07492804527282712
1981,0.19577383995056147
1982,0.0499355792999267
1983,0.12330245971679679
1984,0.15881490707397455
1985,0.044842481613159096
1986,0.22750258445739746
1987,0.17019271850585938
1988,0.21088624000549316
1989,-0.026680946350097684
1990,0.10498380661010742
1991,0.00972080230712882
1992,0.009560346603393532
1993,0.35828113555908203
1994,0.012680053710937472
1995,0.21613574028015128
1996,0.050196886062622015
1997,0.011193990707397447
1998,0.1089723110198974
1999,0.0491919517517089
2000,0.022489309310913072
2001,0.057240247726440416
2002,0.10787463188171378
2003,0.047597646713256794
2004,0.05190825462341299
2005,0.04054784774780272
2006,0.047117948532104464
2007,0.038157463073730385
2008,0.031458377838134724
2009,0.05912542343139644
2010,0.060773372650146484
2011,0.047401428222656236
2012,0.048891305923461886
2013,0.13901090621948234
2014,0.007252216339111297
2015,0.00669193267822259
2016,0.01917529106140127
2017,0.037035703659057534
2018,0.032508611679077065
2019,0.039783716201782185
2020,0.033105850219726535
2021,0.02473306655883782
2022,0.06264686584472653
2023,0.07226467132568357
2024,0.019765853881835868
2025,0.049108743667602525
2026,0.08313274383544916
2027,0.06105661392211914
2028,0.040027379989623954
2029,0.03275704383850091
2030,0.053570985794067286
2031,0.014819145202636719
2032,0.036673545837402316
2033,0.21345090866088867
2034,0.008084535598754841
2035,0.1528098583221435
2036,0.21338963508605951
2037,0.003026008605956955
2038,0.05837464332580565
2039,0.06990242004394531
2040,0.00539231300353997
2041,0.05082535743713376
2042,0.10072946548461909
2043,0.009929656982421875
2044,0.05007123947143555
2045,0.08286571502685544
2046,0.00811839103698727
2047,0.0012576580047607214
2048,0.006473064422607408
2049,0.0012381076812743447
2050,0.009043216705322217
2051,0.304459810256958
2052,0.0826811790466308
2053,0.22730803489685053
2054,0.24133586883544916
2055,0.1914067268371582
2056,0.03532171249389643
2057,0.19015932083129877
2058,0.08531904220581052
2059,0.2671191692352295
2060,0.0008957386016845426
2061,0.05636072158813474
2062,0.2942125797271728
2063,0.29999041557312006
2064,0.058369874954223605
2065,0.274261474609375
2066,0.19464588165283198
2067,0.20150184631347656
2068,0.09850478172302246
2069,-0.13853383064270025
2070,-0.0926835536956788
2071,-0.04177641868591314
2072,-0.11298155784606934
2073,-0.11349487304687503
2074,-0.10382461547851565
2075,-0.17446470260620123
2076,-0.12878108024597174
2077,0.046103477478027344
2078,-0.07950353622436523
2079,-0.13381385803222662
2080,-0.18171644210815438
2081,-0.10567927360534676
2082,-0.0864107608795166
2083,-0.11010456085205078
2084,0.1149494647979736
2085,0.10729670524597165
2086,0.12456893920898429
2087,0.04686021804809562
2088,0.09817695617675778
2089,0.11638355255126948
2090,0.005852222442626915
2091,0.0800998210906982
2092,0.11843442916870117
2093,0.03223323822021476
2094,0.006440162658691309
2095,0.085606575012207
2096,0.10774397850036621
2097,0.11302375793457028
2098,0.11268806457519523
2099,0.0502841472625732
2100,0.10093975067138664
2101,0.11536288261413571
2102,0.013028383255004855
2103,0.021875619888305622
2104,0.03695440292358396
2105,0.017565965652465793
2106,0.04921722412109372
2107,0.013036251068115151
2108,-0.011970281600952148
2109,0.008625030517578042
2110,0.01550912857055664
2111,0.012405633926391518
2112,0.055800199508666964
2113,0.0595784187316894
2114,4.3392181396484375e-05
2115,0.04791331291198722
2116,0.05088806152343742
2117,0.0120935440063476
2118,0.054055213928222656
2119,0.0968134403228759
2120,0.13845229148864738
2121,0.08069419860839844
2122,0.17404913902282715
2123,0.06624698638916013
2124,0.034325361251831006
2125,0.02915716171264645
2126,0.06362056732177734
2127,0.06934309005737303
2128,0.02259445190429686
2129,0.06046748161315918
2130,0.09283375740051267
2131,0.0381314754486084
2132,0.04753446578979484
2133,0.041188478469848605
2134,0.12279200553894043
2135,0.07348012924194328
2136,0.05659723281860346
2137,0.04352092742919919
2138,0.055519819259643555
2139,0.08682727813720703
2140,0.05094027519226067
2141,-0.02612400054931647
2142,0.05230975151062005
2143,0.04789876937866207
2144,0.0006988048553465964
2145,0.04597401618957514
2146,0.024122476577758706
2147,0.04961705207824699
2148,0.031298637390136705
2149,-0.0025467872619629184
2150,0.04353117942810056
2151,0.0427398681640625
2152,0.028461217880248982
2153,0.026568174362182617
2154,0.0012300014495848915
2155,0.033995151519775335
2156,0.049060821533203125
2157,0.03964042663574216
2158,0.019631147384643458
2159,0.009263992309570285
2160,0.027324199676513616
2161,0.0643539428710937
2162,0.025113105773925726
2163,0.01805377006530756
2164,0.02800917625427246
2165,0.018924713134765625
2166,0.030735492706298828
2167,0.03228569030761713
2168,0.0450441837310791
2169,0.07733798027038566
2170,0.08561706542968747
2171,-0.003351688385009835
2172,0.049685955047607394
2173,0.054898738861083984
2174,0.04356336593627924
2175,0.09242606163024894
2176,0.07965540885925287
2177,0.07774639129638669
2178,0.10369873046875
2179,0.04271650314331052
2180,0.10099625587463373
2181,0.08482193946838376
2182,0.09533047676086426
2183,0.05156040191650385
2184,0.0984847545623779
2185,0.0760905742645263
2186,0.11037349700927729
2187,0.04812812805175781
2188,0.10592436790466309
2189,0.09304356575012207
2190,0.03160572052001949
2191,0.06494975090026847
2192,0.01758885383605953
2193,0.010218858718872056
2194,0.04549837112426751
2195,0.02481603622436522
2196,0.022495031356811496
2197,0.033432722091674735
2198,0.024742364883422838
2199,0.009527444839477511
2200,0.056075811386108385
2201,0.05341243743896483
2202,0.02238130569458001
2203,0.015011548995971666
2204,0.0034277439117431016
2205,0.0564241409301757
2206,0.04061269760131836
2207,0.06975841522216789
2208,0.13155412673950187
2209,0.08691763877868647
2210,0.11556577682495112
2211,0.06009411811828613
2212,0.1175391674041748
2213,0.07675790786743164
2214,0.11399292945861811
2215,0.06530284881591789
2216,0.11726999282836906
2217,0.0790026187896728
2218,0.12777113914489743
2219,0.1334319114685058
2220,0.10991501808166498
2221,0.05916118621826166
2222,0.09146118164062497
2223,0.12541699409484858
2224,0.1343529224395752
2225,0.04466128349304194
2226,0.08832502365112302
2227,0.07158851623535148
2228,0.10674428939819328
2229,0.03576278686523432
2230,0.09875512123107902
2231,0.06263852119445795
2232,0.09475159645080564
2233,0.009949207305908148
2234,0.09748172760009757
2235,0.05709648132324213
2236,0.09346961975097648
2237,0.011575698852539007
2238,0.039262056350707925
2239,-0.02741408348083499
2240,0.07252502441406247
2241,0.04493379592895505
2242,0.03230881690979001
2243,0.0915617942810058
2244,0.1348726749420166
2245,0.059859514236450195
2246,0.13316655158996582
2247,0.12665319442749023
2248,0.12043118476867673
2249,-0.07329249382019049
2250,-0.03680729866027836
2251,-0.05312871932983408
2252,-0.02057695388793951
2253,-0.07524156570434579
2254,-0.0359711647033692
2255,0.11484050750732422
2256,0.1576032638549804
2257,0.07566380500793451
2258,0.07426714897155756
2259,0.11993408203124994
2260,0.11638379096984863
2261,0.11386537551879874
2262,0.1453471183776855
2263,0.14077115058898923
2264,0.08481693267822266
2265,0.13257408142089844
2266,0.1536436080932617
2267,0.1009988784790039
2268,0.09740662574768061
2269,0.08456420898437494
2270,0.09086251258850098
2271,0.12737727165222162
2272,0.11362051963806152
2273,0.06465649604797363
2274,0.17710065841674805
2275,0.21120595932006836
2276,0.12027716636657709
2277,0.05887269973754883
2278,0.13277554512023926
2279,0.003522872924804663
2280,0.003762960433959961
2281,0.004704236984252867
2282,0.008252382278442359
2283,0.008483648300170833
2284,0.0034515857696532683
2285,0.09917449951171872
2286,0.1258773803710937
2287,0.14600110054016113
2288,0.11163878440856928
2289,0.03493094444274897
2290,0.10538053512573234
2291,0.20245051383972162
2292,0.3948509693145752
2293,0.2390365600585937
2294,0.3260023593902588
2295,0.07762122154235832
2296,0.1144647598266601
2297,0.14874505996704096
2298,0.1518495082855224
2299,0.05795836448669431
2300,0.06472253799438468
2301,0.09009051322937009
2302,0.1891489028930664
2303,0.1948003768920898
2304,0.20661473274230951
2305,0.09277534484863276
2306,0.11057996749877927
2307,0.27873396873474116
2308,0.14184951782226562
2309,0.04400444030761713
2310,0.07928800582885742
2311,0.07959342002868652
2312,0.1362369060516357
2313,0.2614870071411133
2314,0.0601327419281005
2315,0.05725359916687012
2316,0.10643219947814941
2317,0.1337635517120361
2318,0.14695405960083002
2319,0.08859086036682123
2320,0.07778501510620117
2321,-0.021601200103759842
2322,-0.005805730819702176
2323,0.06628513336181638
2324,0.003781080245971657
2325,-0.0001096725463867387
2326,0.09365510940551754
2327,-0.0225300788879395
2328,0.028132915496826116
2329,0.04327154159545897
2330,0.07824635505676267
2331,0.1265556812286377
2332,0.12895417213439936
2333,0.1107175350189209
2334,0.06955146789550778
2335,0.1562049388885498
2336,0.004645109176635699
2337,0.004773616790771422
2338,0.15006208419799796
2339,0.16135811805725092
2340,0.15620374679565427
2341,0.13611721992492673
2342,0.11494183540344233
2343,0.08218693733215332
2344,0.09439516067504877
2345,0.03232550621032715
2346,0.08358263969421387
2347,0.049785614013671875
2348,0.08982777595520017
2349,0.027711868286132757
2350,0.0814521312713623
2351,0.04855799674987793
2352,0.08315634727478025
2353,0.032330513000488253
2354,0.0889832973480224
2355,0.05231881141662592
2356,0.08389210700988764
2357,-0.47594213485717773
2358,-0.6354944705963135
2359,-0.4652895927429199
2360,-0.4505867958068848
2361,-0.3599846363067627
2362,-0.611104726791382
2363,-0.4948701858520508
2364,-0.4642956256866456
2365,-0.46716737747192383
2366,-0.6309258937835693
2367,-0.42173027992248535
2368,-0.45751023292541504
2369,-0.05851960182189951
2370,-0.07155895233154297
2371,-0.07141590118408207
2372,-0.1211097240447998
2373,-0.07636928558349616
2374,-0.07954764366149912
2375,-0.028282880783081117
2376,0.015731334686279283
2377,0.01861405372619622
2378,-0.017576217651367215
2379,0.045535564422607366
2380,0.03618836402893061
2381,0.040248632431030246
2382,0.0021307468414306224
2383,0.05888485908508295
2384,0.05474638938903806
2385,0.06469464302062983
2386,-0.020107746124267578
2387,0.0353024005889892
2388,0.028702020645141574
2389,0.040249586105346624
2390,-0.020039319992065485
2391,-0.0031833648681640903
2392,-0.004866123199462891
2393,0.06127095222473136
2394,0.011487722396850544
2395,0.013334751129150321
2396,-0.020797967910766643
2397,-0.0074374675750733255
2398,-0.0030291080474853516
2399,0.13759112358093256
2400,0.12388229370117185
2401,0.08158230781555173
2402,0.09405493736267087
2403,0.06362938880920407
2404,0.07647061347961426
2405,0.12723565101623532
2406,0.2641119956970215
2407,0.19453048706054682
2408,0.04054498672485346
2409,0.05320096015930176
2410,0.1221857070922851
2411,0.16211414337158195
2412,0.08433532714843747
2413,0.19900608062744135
2414,0.15110230445861814
2415,0.04334878921508788
2416,0.11043047904968259
2417,0.14422154426574701
2418,0.05725169181823728
2419,0.11814427375793454
2420,0.011077880859375
2421,0.13371419906616205
2422,0.04554152488708489
2423,0.07909464836120605
2424,0.07142686843872065
2425,0.1174516677856445
2426,-0.03094291687011723
2427,0.03165531158447263
2428,0.05472278594970695
2429,-0.0313644409179688
2430,-0.013715028762817438
2431,0.05510354042053217
2432,-0.03637194633483888
2433,-0.00536513328552253
2434,0.048674821853637654
2435,-0.015596389770507868
2436,-0.01831555366516123
2437,-0.013046503067016671
2438,-0.4066352844238282
2439,-0.4196484088897705
2440,-0.4165394306182862
2441,0.04229211807250974
2442,0.02463412284851073
2443,0.016362190246581962
2444,-0.02766132354736333
2445,-0.010576009750366239
2446,0.020128011703491155
2447,-0.024884939193725676
2448,-0.010828018188476632
2449,-0.014709711074829102
2450,0.14532232284545898
2451,0.05260157585144043
2452,0.00020194053649900436
2453,-0.007678747177124107
2454,0.004347324371337891
2455,0.015359640121459933
2456,-0.02681350708007818
2457,-0.004672288894653404
2458,0.035009622573852456
2459,0.05363798141479484
2460,0.060144901275634766
2461,0.0752079486846923
2462,-0.008983373641967829
2463,0.039784431457519503
2464,0.054268121719360324
2465,0.07655453681945797
2466,0.05782699584960935
2467,0.06630706787109367
2468,0.09071350097656246
2469,0.05706334114074699
2470,0.059861183166503906
2471,0.01132321357727048
2472,0.08486294746398926
2473,0.029484272003173828
2474,0.057850837707519503
2475,0.06955289840698237
2476,0.11744427680969238
2477,0.06990337371826165
2478,0.11842083930969236
2479,0.008010625839233343
2480,0.08375692367553705
2481,0.03326201438903806
2482,0.046531915664672824
2483,-0.10115766525268563
2484,-0.05949115753173828
2485,-0.07577729225158698
2486,-0.1066248416900635
2487,-0.09163808822631839
2488,0.04296231269836419
2489,0.01639246940612793
2490,-0.01054000854492193
2491,-0.007712841033935644
2492,0.004473924636840779
2493,-0.1026530265808106
2494,-0.059865951538085965
2495,-0.04296803474426278
2496,-0.09486198425292977
2497,-0.11857342720031742
2498,0.05396509170532224
2499,0.32694339752197266
2500,0.22883939743041992
2501,0.05269145965576169
2502,0.02360081672668457
2503,0.05388808250427246
2504,0.17658424377441406
2505,0.30056095123291016
2506,0.12978887557983398
2507,0.042253732681274386
2508,0.08117794990539551
2509,0.1572813987731933
2510,0.16937994956970212
2511,0.0414931774139404
2512,0.11092448234558105
2513,-0.03739404678344729
2514,0.2373440265655517
2515,-0.06839823722839364
2516,-0.052001476287841825
2517,0.07274031639099121
2518,0.08296179771423334
2519,0.22247099876403809
2520,-0.014063835144043024
2521,0.03832197189331055
2522,0.06718850135803223
2523,0.16515064239501948
2524,0.07135891914367674
2525,0.13660216331481925
2526,0.3986620903015136
2527,0.3997175693511963
2528,-0.3023519515991211
2529,-0.3356218338012696
2530,-0.3633573055267335
2531,-0.33398079872131353
2532,-0.6224277019500734
2533,-0.662226438522339
2534,-0.6915051937103273
2535,-0.6640992164611816
2536,-0.0552372932434082
2537,-0.06423044204711917
2538,-0.0952751636505127
2539,-0.06048917770385742
2540,-0.009990453720092773
2541,-0.023666858673095745
2542,0.0610048770904541
2543,0.03447937965393062
2544,-0.0034255981445312916
2545,0.04452466964721678
2546,-0.01227760314941409
2547,0.07747030258178711
2548,-0.003606796264648493
2549,-0.03235125541687012
2550,-0.030988931655883803
2551,-0.03567457199096688
2552,0.0033764839172362414
2553,-0.00042009353637699996
2554,-0.001071214675903407
2555,0.004282236099243122
2556,0.004628658294677682
2557,0.09520244598388669
2558,0.08705878257751459
2559,0.1388173103332519
2560,0.17631912231445307
2561,-0.005456209182739258
2562,-0.026520252227783286
2563,0.1714222431182861
2564,0.1417770385742187
2565,0.08979463577270508
2566,0.083064317703247
2567,0.14423823356628418
2568,0.1737010478973388
2569,0.1336872577667236
2570,0.06946492195129386
2571,0.41112399101257324
2572,0.2945494651794433
2573,-0.029034137725830092
2574,-0.004569292068481473
2575,-0.014427661895751967
2576,-0.03011274337768563
2577,-0.028571605682373116
2578,-0.034075975418090876
2579,-0.03639984130859379
2580,-0.01932048797607422
2581,-0.15563797950744634
2582,-0.10656952857971191
2583,-0.10708189010620123
2584,-0.15521955490112307
2585,-0.07419180870056154
2586,-0.09446144104003912
2587,-0.06109881401062013
2588,-0.04319572448730477
2589,-0.05039572715759286
2590,0.07253336906433103
2591,-0.06838774681091317
2592,-0.08814883232116699
2593,-0.0692498683929444
2594,-0.10700321197509773
2595,-0.17742800712585452
2596,0.001396179199218691
2597,-0.002519607543945361
2598,-0.10490870475769043
2599,-0.17265439033508306
2600,-0.0004303455352783203
2601,-0.046940088272094754
2602,0.008745193481445257
2603,-0.002845048904419001
2604,0.009083032608032227
2605,0.016137361526489258
2606,-0.04011225700378422
2607,-0.03232026100158693
2608,-0.02832627296447761
2609,-0.3088922500610352
2610,-0.354454517364502
2611,-0.3446183204650879
2612,-0.2688307762145996
2613,-0.3686807155609131
2614,-0.37938952445983887
2615,-0.3746681213378907
2616,-0.31813645362854004
2617,-0.011714220046997167
2618,0.06373977661132804
2619,0.023000001907348633
2620,0.034287452697753865
2621,0.009904623031616211
2622,0.18724513053894043
2623,0.21644973754882812
2624,0.02453064918518061
2625,0.1040182113647461
2626,0.10330009460449219
2627,0.20708918571472168
2628,0.22454452514648432
2629,0.20923066139221191
2630,0.18561053276062012
2631,0.18915843963623047
2632,0.25496768951416016
2633,0.16317605972290036
2634,0.19373583793640137
2635,0.20615530014038086
2636,0.1252355575561523
2637,0.12798690795898432
2638,0.19408369064331055
2639,0.07123494148254389
2640,0.015747785568237277
2641,-0.002532482147216797
2642,0.018982410430908148
2643,-0.04142022132873539
2644,0.11311984062194819
2645,-0.038611412048339844
2646,-0.09277105331420898
2647,-0.17176628112792974
2648,-0.14922118186950692
2649,-0.2263708114624024
2650,-0.07373595237731934
2651,0.2141125202178955
2652,0.08484721183776847
2653,0.21495652198791504
2654,0.1820182800292968
2655,0.03151011466979975
2656,0.21698594093322748
2657,-0.05728507041931155
2658,0.08692741394042969
2659,0.0375218391418457
2660,-0.08326411247253418
2661,0.01219415664672846
2662,0.07949733734130851
2663,0.1495893001556396
2664,0.013769388198852484
2665,-0.04976224899291995
2666,0.003239393234252902
2667,-0.06463384628295907
2668,-0.08374214172363287
2669,0.07390785217285156
2670,-0.015603542327880943
2671,-0.04981541633605957
2672,-0.08242988586425783
2673,-0.01589679718017581
2674,-0.03127694129943848
2675,-0.16809749603271493
2676,-0.05078458786010742
2677,-0.17084479331970215
2678,-0.10840773582458504
2679,-0.025775909423828125
2680,-0.14220929145812994
2681,0.06421518325805664
2682,-0.04374241828918457
2683,0.0737159252166748
2684,-0.07209944725036621
2685,-0.014016151428222656
2686,-0.06405520439147949
2687,-0.12481832504272464
2688,-0.18775153160095215
2689,0.001338243484496994
2690,0.0016171932220458984
2691,0.0012280941009520825
2692,0.02101588249206543
2693,-0.03742241859436041
2694,-0.09102320671081546
2695,-0.03735709190368655
2696,0.03349208831787104
2697,0.07474851608276364
2698,0.11574029922485343
2699,-0.03445982933044439
2700,-0.06183934211730957
2701,-0.027844667434692466
2702,-0.04873847961425781
2703,0.19715809822082514
2704,0.2173867225646972
2705,-0.037798881530761747
2706,0.11617732048034662
2707,-0.02179598808288577
2708,0.07809996604919428
2709,0.056201457977294866
2710,0.053201675415039035
2711,0.013942718505859375
2712,-0.07546710968017581
2713,0.24108266830444336
2714,0.09689378738403315
2715,0.06651854515075678
2716,0.4132044315338135
2717,-0.05357217788696289
2718,-0.07157731056213386
2719,-0.06731081008911141
2720,-0.08445572853088386
2721,0.017928838729858315
2722,0.03270101547241207
2723,0.0680911540985107
2724,0.0171988010406494
2725,-0.04331183433532723
2726,-0.06987452507019053
2727,-0.04962420463562013
2728,-0.01433372497558598
2729,0.031914710998535156
2730,0.36366796493530273
2731,-0.0753173828125
2732,0.10460066795349121
2733,0.12110257148742676
2734,0.04802680015563959
2735,0.2926721572875976
2736,-0.03243899345397952
2737,0.15832877159118647
2738,0.016311407089233315
2739,0.26628661155700684
2740,0.11913418769836426
2741,-0.09250974655151373
2742,-0.02057433128356939
2743,-0.019318103790283203
2744,0.0048885345458984375
2745,-0.03993487358093262
2746,0.04667496681213379
2747,0.09964561462402338
2748,0.13797616958618164
2749,0.08131599426269531
2750,0.10506772994995117
2751,-0.019695997238159235
2752,0.07863044738769523
2753,0.04269099235534664
2754,0.11129879951477048
2755,0.3057472705841064
2756,-0.2353036403656006
2757,-0.32764959335327154
2758,-0.3620431423187256
2759,-0.28393030166625977
2760,-0.25117516517639166
2761,-0.21945762634277352
2762,-0.2685844898223877
2763,-0.23938250541687023
2764,-0.31698060035705566
2765,-0.3120920658111573
2766,-0.3484656810760498
2767,-0.32770586013793956
2768,-0.09482717514038087
2769,0.18945837020874023
2770,-0.062087297439575195
2771,-0.07171225547790534
2772,-0.03022575378417977
2773,-0.019653081893920996
2774,0.04956459999084467
2775,-0.029221057891845745
2776,0.018665313720703125
2777,0.20394515991210932
2778,0.05653405189514156
2779,0.05760169029235837
2780,-0.08930182456970218
2781,-0.09456872940063478
2782,-0.06036949157714852
2783,-0.1051514148712159
2784,-0.11087417602539067
2785,-0.07072567939758304
2786,-0.015297412872314474
2787,0.022748470306396415
2788,0.020434617996215737
2789,-0.024504661560058594
2790,-0.011944770812988365
2791,-0.07415843009948733
2792,0.0134298801422119
2793,0.009513616561889579
2794,0.02631425857543944
2795,-0.07303214073181155
2796,-0.12452650070190435
2797,-0.08430552482604986
2798,-0.10036015510559086
2799,-0.19386053085327157
2800,-0.09611320495605474
2801,-0.1023819446563721
2802,-0.1775414943695069
2803,-0.0844118595123292
2804,-0.0009412765502930451
2805,0.0138101577758789
2806,0.03828597068786618
2807,-0.09903907775878915
2808,-0.06854844093322757
2809,-0.07145380973815918
2810,-0.06704711914062506
2811,-0.06436467170715339
2812,-0.003486871719360435
2813,-0.017398357391357505
2814,-0.003282546997070368
2815,-0.13076782226562503
2816,-0.09875893592834478
2817,-0.10143828392028814
2818,-0.08839130401611334
2819,-0.17113327980041504
2820,-0.10053086280822757
2821,-0.19244909286499026
2822,-0.06005477905273443
2823,-0.10330390930175781
2824,-0.06370925903320318
2825,-0.15570974349975586
2826,-0.22010827064514163
2827,-0.13824367523193365
2828,-0.07445216178894046
2829,-0.07935237884521493
2830,-0.12512922286987305
2831,-0.12028884887695314
2832,0.07728290557861328
2833,-0.010188341140747126
2834,-0.08753705024719238
2835,-0.0604245662689209
2836,-0.12018346786499023
2837,-0.13235807418823245
2838,-0.077850341796875
2839,-0.057575225830078125
2840,-0.09735250473022461
2841,-0.07947301864624029
2842,-0.1364600658416748
2843,-0.14657068252563482
2844,-0.08321976661682134
2845,-0.07145881652832037
2846,0.05729937553405759
2847,0.11044573783874512
2848,0.036620140075683566
2849,0.01035165786743164
2850,0.09165382385253901
2851,0.10663986206054688
2852,-0.16785764694213867
2853,-0.14412713050842285
2854,-0.15981030464172363
2855,-0.11019754409790047
2856,-0.21349978446960458
2857,-0.18042397499084473
2858,-0.16618156433105474
2859,-0.19115018844604498
2860,-0.017129659652710044
2861,0.006316661834716755
2862,0.013712406158447238
2863,0.006515264511108371
2864,-0.18215680122375494
2865,-0.16306662559509283
2866,-0.2082853317260743
2867,-0.18420505523681646
2868,-0.1960558891296387
2869,-0.18036150932312012
2870,-0.19354915618896493
2871,-0.15875864028930667
2872,-0.16135454177856448
2873,-0.1920199394226075
2874,-0.16832852363586429
2875,-0.1496939659118653
2876,-0.19672250747680664
2877,-0.20493245124816895
2878,-0.23764896392822266
2879,-0.23107552528381353
2880,-0.2024850845336914
2881,-0.19146537780761724
2882,0.16413354873657224
2883,0.19579458236694336
2884,0.1312496662139892
2885,0.13144016265869135
2886,0.1778750419616699
2887,0.19117975234985352
2888,-0.20631217956542974
2889,-0.17560529708862305
2890,-0.26337838172912603
2891,-0.21458911895751953
2892,-0.21458959579467773
2893,-0.18057322502136236
2894,-0.25916576385498047
2895,-0.3528246879577637
2896,-0.19289231300354012
2897,-0.0012025833129882951
2898,0.050413131713867104
2899,0.04830598831176758
2900,0.003413200378417875
2901,0.003834009170532218
2902,-0.0008234977722168055
2903,-0.1142191886901856
2904,-0.12694430351257327
2905,0.05415081977844238
2906,-0.19599962234497073
2907,-0.15263438224792483
2908,0.022650480270385687
2909,-1.8437087535858154
2910,-1.72780179977417
2911,-1.7151601314544678
2912,-1.8094942569732666
2913,-1.921356201171875
2914,-1.8139564990997314
2915,0.04017066955566405
2916,0.10361456871032712
2917,0.01011872291564933
2918,0.17043137550354
2919,0.09435176849365226
2920,0.15364074707031244
2921,-0.030005216598510798
2922,-0.09764337539672857
2923,-0.14673471450805664
2924,-0.15470576286315918
2925,-0.17535090446472168
2926,-0.11104321479797363
2927,-0.15980768203735357
2928,-0.1473531723022461
2929,-0.6748964786529541
2930,-0.6360220909118652
2931,-0.7019968032836914
2932,-0.667015790939331
2933,-0.6552400588989258
2934,-0.6287891864776611
2935,-0.9102225303649902
2936,-0.8867993354797363
2937,-0.9442584514617921
2938,-0.9136238098144532
2939,-0.8814759254455566
2940,-0.855344295501709
2941,-0.5871245861053467
2942,-0.5631375312805176
2943,-0.631476640701294
2944,-0.581505537033081
2945,-0.5530035495758057
2946,-0.5456635951995851
2947,-0.3452942371368409
2948,-0.31957387924194336
2949,-0.27385258674621593
2950,-0.2813913822174073
2951,-0.27814531326293945
2952,-0.3520488739013672
2953,-0.3687040805816651
2954,-0.30669975280761724
2955,0.025423288345336886
2956,0.07714605331420893
2957,0.11150646209716797
2958,0.05354738235473633
2959,-0.8907794952392578
2960,-0.8381118774414064
2961,-0.8934292793273926
2962,-0.8535435199737549
2963,-0.8987801074981691
2964,-0.83840012550354
2965,-0.8468537330627443
2966,-0.8504571914672852
2967,-0.6492760181427002
2968,-0.5999033451080322
2969,-0.6334066390991211
2970,-0.614520788192749
2971,-0.5679275989532471
2972,-0.48670744895935064
2973,0.003970623016357335
2974,0.001190423965454098
2975,-0.6201274394989014
2976,-0.5555703639984132
2977,-0.5545530319213867
2978,-0.6737339496612549
2979,0.005131483078002902
2980,0.04834246635437005
2981,0.047884464263916
2982,0.019183158874511635
2983,-0.9890060424804688
2984,-1.1370735168457031
2985,-0.9309811592102051
2986,-1.168729305267334
2987,-0.4215466976165772
2988,-0.44508194923400884
2989,0.008524417877197168
2990,-0.007657051086425878
2991,-0.016762971878051758
2992,-0.003180980682373054
2993,-0.5313189029693604
2994,-0.5405418872833252
2995,-0.46669793128967296
2996,-0.29950046539306646
2997,-0.35555148124694835
2998,-0.3446540832519532
2999,-0.46765995025634766
3000,-0.5369932651519775
3001,-0.5001497268676759
3002,-0.5084044933319092
3003,-0.4888930320739746
3004,-0.5198216438293458
3005,-0.5140717029571533
3006,-0.5223720073699951
3007,-0.5006620883941652
3008,-0.07022500038146978
3009,0.011736154556274359
3010,-0.03197932243347175
3011,-0.5741186141967773
3012,-0.6074731349945068
3013,-0.4977822303771974
3014,-0.605156660079956
3015,-0.5860915184020996
3016,-0.5751311779022217
3017,0.010231971740722587
3018,-0.012399911880493247
3019,-0.008501529693603571
3020,-0.5730342864990234
3021,-0.6130776405334473
3022,-0.5761747360229492
3023,-0.5882999897003174
3024,-0.4667067527770997
3025,-0.4229865074157715
3026,-0.18999910354614258
3027,-0.04849386215209964
3028,-0.1976282596588135
3029,-2.1678521633148193
3030,-1.9721291065216064
3031,-2.3207602500915527
3032,-2.383603572845459
3033,-3.1110637187957764
3034,-2.8977017402648926
3035,-3.1522538661956787
3036,-3.1009087562561035
3037,-0.10180568695068362
3038,-0.11807632446289071
3039,-0.14696288108825692
3040,-0.11868095397949222
3041,-0.5726680755615234
3042,-0.4868669509887696
3043,-0.5046427249908447
3044,-0.6334142684936525
3045,-0.6520516872406006
3046,-0.557612419128418
3047,-0.029050111770629966
3048,0.04468035697937006
3049,0.05827713012695307
3050,-0.11057949066162115
3051,-0.05213427543640142
3052,0.03191852569580078
3053,0.10579800605773923
3054,0.237983226776123
3055,0.1887891292572021
3056,0.07244253158569333
3057,0.11978173255920402
3058,0.19888663291931147
3059,-0.8431675434112549
3060,-0.8506824970245361
3061,-0.7634139060974121
3062,-0.6281692981719971
3063,-0.8081240653991699
3064,-1.6962628364562988
3065,-1.4665610790252686
3066,-1.8006775379180908
3067,-1.521327257156372
3068,-1.653862476348877
3069,-1.0836241245269775
3070,-1.0905225276947021
3071,-1.1449577808380127
3072,-1.066847801208496
3073,-1.1065185070037842
3074,-0.7055139541625977
3075,-0.8002493381500244
3076,-0.6631727218627931
3077,-0.7063331604003906
3078,-0.8318536281585693
3079,-0.664947509765625
3080,-0.7442991733551027
3081,-0.7238707542419434
3082,-0.7077043056488037
3083,-0.7751562595367432
3084,0.09116196632385254
3085,0.012643814086914031
3086,0.0036277770996092917
3087,0.03977417945861812
3088,0.06840181350708005
3089,-0.7112164497375488
3090,-0.7621536254882812
3091,-0.6958296298980713
3092,-0.7317845821380615
3093,-0.8587644100189209
3094,-0.7632136344909668
3095,-0.8028171062469482
3096,-0.7440288066864015
3097,-0.8247280120849609
3098,-0.8345801830291748
3099,-0.7509844303131104
3100,-0.7346441745758057
3101,-0.7537446022033691
3102,-0.7410356998443604
3103,-0.06587362289428719
3104,-0.026394128799438504
3105,-0.04657125473022461
3106,-0.04161810874938965
3107,-0.7487647533416748
3108,-0.7007768154144288
3109,-0.7634027004241944
3110,-0.7153961658477783
3111,-1.7794992923736572
3112,-1.7416059970855713
3113,-2.02561092376709
3114,-1.6139137744903564
3115,-3.4188644886016846
3116,-3.3353192806243896
3117,-3.750054359436035
3118,-3.2624454498291016
3119,-0.6730132102966309
3120,-0.5450682640075684
3121,-0.7437636852264404
3122,-0.7272803783416748
3123,-1.0934996604919434
3124,-1.201101541519165
3125,-1.1463303565979004
3126,-1.1912147998809814
3127,-1.1068496704101562
3128,-0.02826189994812016
3129,-0.03794050216674806
3130,-0.015280723571777372
3131,0.01286172866821289
3132,-0.025939941406250028
3133,-1.087024450302124
3134,-1.1735305786132812
3135,-1.157172679901123
3136,-1.1389727592468262
3137,-1.0932748317718506
3138,-1.125211238861084
3139,-1.1200833320617676
3140,-1.1859548091888428
3141,-1.1914904117584229
3142,-1.1390902996063232
3143,-1.1042125225067139
3144,0.08791041374206537
3145,0.08066749572753902
3146,0.052895784378051744
3147,0.09265708923339844
3148,-0.00036597251892097823
3149,0.0003161430358886025
3150,-0.16041755676269537
3151,-0.1228549480438233
3152,-0.21337532997131348
3153,-0.21152067184448245
3154,-0.10181617736816412
3155,-0.12072491645812994
3156,-1.0324444770812988
3157,-0.9131166934967041
3158,-0.9170191287994385
3159,-0.9990875720977783
3160,-1.048388957977295
3161,-1.0813443660736084
3162,-1.0841383934020996
3163,-0.7786600589752197
3164,-0.2764394283294678
3165,-0.08859038352966314
3166,-0.2753932476043702
3167,-0.2793283462524414
3168,-1.1804301738739014
3169,-1.0744547843933105
3170,-1.2115626335144043
3171,-1.1102421283721924
3172,-14.057660341262817
3173,-12.687456130981445
3174,-12.725010871887207
3175,-13.442721605300903
3176,-0.47949790954589844
3177,-0.4440126419067384
3178,-0.4629266262054444
3179,-0.4770181179046631
3180,-2.08144474029541
3181,-2.0808358192443848
3182,-2.141327142715454
3183,-2.1322550773620605
3184,-2.155486822128296
3185,-2.1005399227142334
3186,0.17883563041687006
3187,0.1281092166900634
3188,0.10388612747192383
3189,0.15097117424011225
3190,0.04028964042663568
3191,0.11768436431884763
3192,-2.3567159175872803
3193,-2.3594560623168945
3194,-2.4185948371887207
3195,-2.3916091918945312
3196,-2.4140264987945557
3197,-2.3373053073883057
3198,-1.8127546310424805
3199,-1.8614099025726318
3200,-1.8766839504241943
3201,-1.8251070976257324
3202,-1.665893316268921
3203,-1.8100612163543701
3204,-1.8471274375915527
3205,-1.8611035346984863
3206,0.0752758979797363
3207,0.002787113189697179
3208,0.05049228668212884
3209,0.13209414482116696
3210,-2.7253007888793945
3211,-2.691192626953125
3212,-3.080026626586914
3213,-2.7346699237823486
3214,-3.8309738636016846
3215,-3.5932869911193848
3216,-4.043517351150513
3217,-3.829596996307373
3218,-1.8867180347442627
3219,-1.9847800731658936
3220,-1.9167454242706299
3221,-1.9141883850097656
3222,-3.273451089859009
3223,-3.1877591609954834
3224,-3.3257713317871094
3225,-3.268247604370117
3226,0.134634256362915
3227,0.08487701416015622
3228,0.02457785606384276
3229,0.07927942276000971
3230,-3.271389961242676
3231,-3.306443929672241
3232,-3.2211012840270996
3233,-3.144860029220581
3234,-3.0198965072631836
3235,-2.9416184425354004
3236,-2.7728023529052734
3237,-3.0489068031311035
3238,-2.798534631729126
3239,-3.0743978023529053
3240,0.2578132152557373
3241,0.21040081977844233
3242,0.25731515884399414
3243,0.10810852050781246
3244,0.06222534179687493
3245,0.1349778175354003
3246,-3.5360589027404785
3247,-3.527867317199707
3248,-3.4591550827026367
3249,-3.4441256523132324
3250,-3.431729555130005
3251,-3.6087324619293213
3252,-3.165727138519287
3253,-3.2552402019500732
3254,-3.2625205516815186
3255,-3.284487247467041
3256,-3.0965452194213867
3257,0.01687812805175779
3258,0.08431982994079584
3259,0.06748533248901366
3260,0.011014223098754848
3261,-0.0047874450683594305
3262,-3.1510515213012695
3263,-3.315094470977783
3264,-3.213677167892456
3265,-3.3150100708007812
3266,-3.142049789428711
3267,-3.9368631839752197
3268,-4.059611797332764
3269,-3.9344632625579834
3270,-4.130014896392822
3271,-4.007868766784668
3272,-4.0732550621032715
3273,-3.987429618835449
3274,-4.13929557800293
3275,-4.111024856567383
3276,-4.166022300720215
3277,-4.134929180145264
3278,-4.181878089904785
3279,0.3010365962982177
3280,0.27210068702697754
3281,0.3106024265289306
3282,0.15767025947570792
3283,0.2097618579864502
3284,0.14406323432922355
3285,-6.668068170547485
3286,-6.926539182662964
3287,-6.436732292175293
3288,-6.807085037231445
3289,-6.692112445831299
3290,-0.4667677879333496
3291,-0.35395479202270513
3292,-0.4681060314178468
3293,-0.4326972961425781
3294,-0.44327759742736816
3295,-0.47224020957946783
3296,-0.49878311157226574
3297,-0.5353751182556152
3298,-0.4919137954711915
3299,-0.4876089096069336
3300,-5.852267265319824
3301,-5.973111867904663
3302,-5.62559962272644
3303,-6.261434555053711
3304,-6.2380900382995605
3305,-5.552690029144287
3306,-5.809422969818115
3307,-5.997005224227905
3308,-6.325467109680176
3309,-5.9317662715911865
3310,-6.095672607421875
3311,-6.022934675216675
3312,-6.161930799484253
3313,-6.084092140197754
3314,-4.947838306427002
3315,-5.959449052810669
3316,-5.913489818572998
3317,-5.544445037841797
3318,-4.531289339065552
3319,-4.307575225830078
3320,-4.654255390167236
3321,-4.415156841278076
3322,-1.5085673332214355
3323,-1.5563397407531738
3324,-1.621251106262207
3325,-1.5652697086334229
3326,-4.101758718490601
3327,-4.316529273986816
3328,-4.384334325790405
3329,-4.354398012161255
3330,-4.271028757095337
3331,-4.303262948989868
3332,-4.333122253417969
3333,-4.297631502151489
3334,-4.38711142539978
3335,-4.5595526695251465
3336,0.3224697113037109
3337,0.14885830879211426
3338,0.18875718116760254
3339,0.10329818725585938
3340,0.14860630035400385
3341,0.18007588386535642
3342,-4.711627006530762
3343,-4.396261215209961
3344,-4.291415691375732
3345,-4.308848857879639
3346,-4.375480651855469
3347,-4.459676265716553
3348,-12.703521013259888
3349,-12.733946323394775
3350,-12.694520473480225
3351,-12.830053806304932
3352,-12.70508623123169
3353,-12.498242855072021
3354,-12.583612442016602
3355,-28.0885066986084
3356,-27.819726943969727
3357,-27.89760422706604
3358,-28.133744478225708
3359,-27.964255332946777
3360,-27.442566633224487
3361,-27.477635145187378
3362,-2.304199695587158
3363,-2.26897931098938
3364,-2.165672540664673
3365,-2.4193882942199707
3366,-2.3526995182037354
3367,-2.3388030529022217
3368,-2.0624442100524902
3369,-8.449679851531982
3370,-8.739351511001587
3371,-8.451360702514648
3372,-8.74893856048584
3373,-8.613053798675537
3374,-8.750617027282715
3375,-8.716787099838257
3376,-8.647326707839966
3377,0.02120208740234371
3378,0.12055921554565421
3379,0.0475919246673584
3380,0.07329797744750974
3381,-17.58912944793701
3382,-17.47374129295349
3383,-17.451663732528687
3384,-17.613320350646973
3385,-17.633349895477295
3386,-17.00886106491089
3387,-16.949814558029175
3388,-0.17815709114074713
3389,-0.12958431243896484
3390,-0.12529158592224124
3391,-0.1990876197814942
3392,-0.18997073173522955
3393,-0.1709890365600586
3394,-0.11400246620178225
3395,-58.224732637405396
3396,-58.2056450843811
3397,-58.14981245994568
3398,-58.474730491638184
3399,-58.601097106933594
3400,-56.96520161628723
3401,-57.06952357292175
3402,-16.642680406570435
3403,-21.46626901626587
3404,-24.165579557418823
3405,-24.315396785736084
3406,-1.4436712265014648
3407,-1.4270508289337158
3408,-1.3956925868988037
3409,-1.413444995880127
3410,-16.756837129592896
3411,-15.532529830932617
3412,-16.94183373451233
3413,-17.162148475646973
3414,-11.647625923156738
3415,-12.005570650100708
3416,-10.866637468338013
3417,-11.956126928329468
3418,-11.167520761489868
3419,-14.732604026794434
3420,-14.13514757156372
3421,-12.793068647384644
3422,-13.65197229385376
3423,-13.134452819824219
3424,-2.605461359024048
3425,-3.4805188179016113
3426,-2.6010186672210693
3427,-3.3675761222839355
3428,-2.642171621322632
3429,-26.483697175979614
3430,-26.069857597351074
3431,-26.49381375312805
3432,-25.95054006576538
3433,-26.661961793899536
3434,-26.138760566711426
3435,-26.582128047943115
3436,-26.14027762413025
3437,-11.342748403549194
3438,-11.327796936035156
3439,-11.040897130966187
3440,-11.057650804519653
3441,-22.055248498916626
3442,-21.813085556030273
3443,-21.139213800430298
3444,-21.569735050201416
3445,-21.916852951049805
3446,0.008189439773559477
3447,0.3910202980041504
3448,0.006949901580810495
3449,0.1509993076324463
3450,0.0020599365234374584
3451,-22.37510395050049
3452,-22.216785192489624
3453,-21.554114818572998
3454,-22.103919744491577
3455,-21.89751935005188
3456,-34.990917444229126
3457,-34.51388478279114
3458,-34.68171310424805
3459,-34.468249559402466
3460,-35.02364110946655
3461,-33.88145422935486
3462,-33.79625749588013
3463,-37.460217237472534
3464,-37.10343527793884
3465,-37.22004151344299
3466,-36.945027351379395
3467,-37.59646677970886
3468,-36.53271222114563
3469,-36.29658222198486
3470,-1.9263699054718018
3471,-1.7124035358428955
3472,-1.7591078281402588
3473,-2.0330023765563965
3474,-1.9515721797943115
3475,-1.907794713973999
3476,-1.9327747821807861
3477,-15.03151559829712
3478,-14.803200960159302
3479,-14.474847316741943
3480,-14.669641017913818
3481,-14.821588277816772
3482,-22.118674755096436
3483,-14.883228540420532
3484,0.17726421356201172
3485,0.4988551139831543
3486,0.17686653137207026
3487,0.22192597389221186
3488,0.011338472366332973
3489,0.4247660636901855
3490,0.3991260528564453
3491,0.3727688789367676
3492,0.09894204139709468
3493,0.6289331912994385
3494,0.011455535888671785
3495,0.3156616687774658
3496,0.2445135116577148
3497,0.007953643798828087
3498,-31.665185928344727
3499,-32.20444989204407
3500,-32.44713354110718
3501,-31.662128686904907
3502,-1.1839542388916016
3503,-1.186007022857666
3504,-1.2248361110687256
3505,-1.1870579719543457
3506,-3.0599210262298584
3507,-3.1132235527038574
3508,-3.1101081371307373
3509,-3.063154935836792
3510,-29.3328857421875
3511,-30.963878631591797
3512,-31.744667530059814
3513,-29.936735153198242
3514,0.005220651626586845
3515,-0.02780699729919435
3516,-0.03130531311035156
3517,0.010751247406005818
3518,-2.0232605934143066
3519,-2.0171492099761963
3520,-2.090353488922119
3521,-2.0410680770874023
3522,-29.10951590538025
3523,-30.946967840194702
3524,-30.921250581741333
3525,-29.35359287261963
3526,-29.238723754882812
3527,-30.978482961654663
3528,-30.998777866363525
3529,-29.25410795211792
3530,-2.243309259414673
3531,-2.245387554168701
3532,-2.2961795330047607
3533,-2.2619354724884033
3534,-55.19407606124878
3535,-52.40851593017578
3536,-59.11761498451233
3537,-53.08655118942261
3538,-52.633259773254395
3539,-61.55122661590576
3540,-18.74833655357361
3541,-18.558767795562744
3542,-18.62838912010193
3543,-18.75950527191162
3544,-18.66623330116272
3545,-19.454718589782715
3546,-30.241848707199097
3547,-29.991758584976196
3548,-29.99626398086548
3549,-30.131611347198486
3550,-30.28583550453186
3551,-31.548749446868896
3552,-85.0021800994873
3553,-81.14538049697876
3554,-79.85683083534241
3555,-80.21123313903809
3556,-82.883615732193
3557,0.13339018821716309
3558,0.17523670196533198
3559,0.10047101974487305
3560,0.1069719791412353
3561,0.05534219741821289
3562,-85.23810315132141
3563,-80.25204634666443
3564,-80.46635484695435
3565,-80.64468216896057
3566,-82.93628215789795
3567,-100.0
3568,-100.0
3569,-100.0
3570,-100.0
3571,-100.0
3572,-100.0
3573,-100.0
3574,-100.0
3575,-100.0
3576,-100.0
3577,-100.0
3578,-100.0
3579,-68.7221109867096
3580,-72.54034495353699
3581,-67.18831777572632
3582,-65.44251990318298
3583,-35.81855797767639
3584,-39.20917892456055
3585,-38.66678071022034
3586,-36.10679292678833
3587,-100.0
3588,-100.0
3589,-100.0
3590,-100.0
3591,-0.22288465499877935
3592,-0.18268895149230965
3593,-0.2025547027587891
3594,-0.24393677711486822
3595,-3.8953921794891357
3596,-6.304492712020874
3597,-3.6987617015838623
3598,-4.053561210632324
3599,-100.0
3600,-100.0
3601,-100.0
3602,-100.0
3603,-100.0
3604,-100.0
3605,-100.0
3606,-100.0
3607,-100.0
3608,-100.0
3609,-100.0
3610,-100.0
3611,-100.0
3612,-100.0
3613,-100.0
3614,-100.0
3615,-100.0
3616,-100.0
3617,-1.658219814300537
3618,-1.6041674613952634
3619,-1.68501877784729
3620,-20.29431962966919
3621,-20.317723512649536
3622,-18.707420587539673
3623,-18.75068426132202
3624,-100.0
3625,-100.0
3626,-100.0
3627,-100.0
3628,-100.0
3629,-100.0
3630,-100.0
3631,-100.0
3632,-100.0
3633,-100.0
3634,-100.0
3635,-100.0
3636,-100.0
3637,-100.0
3638,-100.0
3639,-100.0
3640,-100.0
3641,-100.0
3642,-100.0
3643,-100.0
3644,-100.0
3645,-100.0
3646,-100.0
3647,-100.0
3648,-100.0
3649,-100.0
3650,-100.0
3651,-100.0
3652,-100.0
3653,-100.0
3654,-100.0
3655,-100.0
3656,-100.0
3657,-100.0
3658,-100.0
3659,-100.0
3660,-100.0
3661,-100.0
3662,-100.0
3663,-100.0
3664,-100.0
3665,-100.0
3666,-100.0
3667,-100.0
3668,-100.0
3669,-100.0
3670,-100.0
3671,-100.0
3672,-100.0
3673,-100.0
3674,-100.0
3675,-100.0
3676,-100.0
3677,-100.0
3678,-22.154961347579956
3679,-21.248701572418213
3680,-22.200097799301147
3681,-100.0
3682,-100.0
3683,-100.0
3684,-100.0
3685,-100.0
3686,-100.0
3687,-100.0
3688,-100.0
3689,-100.0
3690,-100.0
3691,-100.0
3692,-100.0
3693,-100.0
3694,-100.0
3695,-100.0
3696,-100.0
3697,-100.0
3698,-100.0
3699,-100.0
3700,-100.0
3701,-100.0
3702,-100.0
3703,-100.0
3704,-100.0
3705,-100.0
3706,-100.0
3707,-100.0
3708,-100.0
3709,-100.0
3710,-100.0
3711,-100.0
3712,-100.0
3713,-100.0
3714,-100.0
3715,-100.0
3716,-100.0
3717,-100.0
3718,-100.0
3719,-100.0
3720,-100.0
3721,-100.0
3722,-100.0
3723,-100.0
3724,-100.0
3725,-100.0
3726,-100.0
3727,-100.0
3728,-100.0
3729,-100.0
3730,-100.0
3731,-100.0
3732,-100.0
3733,-100.0
3734,-100.0
3735,-100.0
3736,-100.0
3737,-100.0
3738,-100.0
3739,-5.763137578964233
3740,-5.199889421463013
3741,-6.142538547515869
3742,-23.974722623825073
3743,-24.26527190208435
3744,-20.9473237991333
3745,-22.031747579574585
3746,-100.0
3747,-100.0
3748,-100.0
3749,-100.0
3750,-100.0
3751,-100.0
3752,-100.0
3753,-100.0
3754,-100.0
3755,-100.0
3756,-100.0
3757,-100.0
3758,-100.0
3759,-100.0
3760,-100.0
3761,-100.0
3762,-100.0
3763,-100.0
3764,-100.0
3765,-100.0
3766,-100.0
3767,-100.0
3768,-100.0
3769,-100.0
3770,-100.0
3771,-100.0
3772,-100.0
3773,-100.0
3774,-100.0
3775,-100.0
3776,-100.0
3777,-100.0
3778,-100.0
3779,-100.0
3780,-100.0
3781,-100.0
3782,-100.0
3783,-100.0
3784,-100.0
3785,-100.0
3786,-100.0
3787,-100.0
3788,-100.0
3789,-100.0
3790,-100.0
3791,-100.0
3792,-100.0
3793,-100.0
3794,-100.0
3795,-100.0
3796,-100.0
3797,-100.0
3798,-100.0
3799,-100.0
3800,-100.0
3801,-100.0
3802,-100.0
3803,-100.0
3804,-100.0
3805,-100.0
3806,-100.0
3807,-100.0
3808,-100.0
3809,-100.0
3810,-100.0
3811,-100.0
3842,-100.0
3843,-100.0
3844,-100.0
3845,-100.0
3846,-100.0
3847,-100.0
3848,-100.0
3849,-100.0
3850,-100.0
3851,-100.0
3852,-100.0
3861,-0.12734794616699224
3862,1.7841072082519527
3863,-0.06305408477783209
3864,0.052459716796875
3865,1.5625414848327646
3866,0.36363792419433594
3867,2.160290002822876
3868,0.36790442466735834
3869,2.0467641353607178
3870,2.048609733581543
3871,0.26860284805297846
3872,2.114809274673462
3873,2.018266439437866
3874,0.4570024013519287
3875,0.34197878837585444
3876,-0.1851863861083985
3877,-0.25636625289917
3878,1.1741023063659668
3879,-0.15380597114562988
3880,-0.1524062156677246
3881,0.2580907344818115
3882,2.128291606903076
3883,0.3751506805419922
3884,0.3593966960906982
3885,0.3737499713897705
3886,0.25666308403015137
3887,2.121068000793457
3888,1.7125253677368164
3889,0.23060822486877436
3890,1.735260248184204
3891,-0.39475297927856445
3892,1.8022708892822266
3893,-0.3692739009857178
3894,-0.3586335182189942
3895,0.9584298133850098
3896,0.028177261352539024
3897,2.1208806037902828
3898,0.031559944152831955
3899,0.028558492660522412
3900,0.02886819839477537
3901,0.03126192092895499
3902,0.00953340530395501
3903,1.5012290477752686
3904,0.02833724021911617
3905,2.0291473865509033
3906,2.947704792022705
3907,0.028371095657348633
3908,4.339209794998169
3909,2.68253755569458
3910,2.9650068283081055
3911,1.767286777496338
3912,2.1192939281463623
3913,3.5460822582244873
3914,3.8133487701416016
3915,4.542574644088746
3916,1.743459701538086
3917,1.4825549125671387
3918,4.542460203170776
3919,3.8648388385772705
3920,3.557241678237915
3921,3.237396001815796
3922,1.3495569229125977
3923,1.348480224609375
3924,3.5814673900604252
3925,3.189190626144409
3926,1.2689781188964844
3927,1.269667148590088
3928,3.569589138031006
3929,1.3225343227386475
3930,1.9499292373657227
3931,1.3471064567565918
3932,1.323958158493042
3933,0.824174165725708
3934,0.825467586517334
3935,0.4614245891571045
3936,0.8214340209960938
3937,0.814497709274292
3938,2.532064437866211
3939,0.2809987068176269
3940,2.249743938446045
3941,0.7883248329162598
3942,1.2526772022247314
3943,1.170189380645752
3944,0.7986125946044922
3945,0.3010282516479492
3946,0.28436684608459467
3947,1.5591886043548584
3948,0.2858357429504394
3949,5.101362705230713
3950,7.219531297683716
3951,0.2678186893463135
3952,7.234424829483032
3953,4.776770830154419
3954,4.770918846130371
3955,1.5585942268371584
3956,1.1634855270385742
3957,2.3469414710998535
3958,2.3622963428497314
3959,2.1386682987213135
3960,2.1416115760803227
3961,2.3533854484558105
3962,2.3435914516448975
3963,2.267772912979126
3964,2.3688812255859375
3965,2.342967987060547
3966,2.1776232719421387
3967,2.369107961654663
3968,2.328251361846924
3969,2.7815420627593994
3970,2.3367741107940674
3971,2.313770294189453
3972,1.296980381011963
3973,1.2873601913452148
3974,1.474257469177246
3975,1.2904682159423826
3976,1.3144946098327634
3977,1.3416635990142822
3978,1.2667484283447263
3979,1.4685170650482178
3980,1.4163544178009033
3981,1.6659135818481439
3982,0.8478960990905764
3983,0.8480746746063232
3984,0.8449420928955078
3985,0.8500761985778809
3986,0.8498311042785645
3987,2.614535093307495
3988,2.2302310466766357
3989,2.08882737159729
3990,2.122877836227417
3991,2.038002729415894
3992,1.2265145778656006
3993,1.1153674125671387
3994,1.5914597511291504
3995,1.108672380447388
3996,1.1025137901306155
3997,1.6299190521240234
3998,3.3013055324554443
3999,1.9588878154754639
4000,2.3673858642578125
4001,2.344189167022705
4002,63.91247224807739
4003,-100.0
4004,37.28432655334473
4005,-4.041769027709961
4006,-4.026419639587402
4007,-2.744004249572754
4008,-0.8328831195831299
4009,1.6405067443847656
4010,3.0745155811309814
4011,-4.202102184295654
4012,44.37373948097229
4013,0.031183242797851562
4014,0.31148505210876465
4015,-0.7774474620819092
4016,51.078622817993164
4017,4.435183525085449
4018,0.7061944007873535
4019,7.412376880645752
4020,3.8203835487365723
4021,9.4286367893219
4022,4.335597276687622
4023,1.8004131317138672
4024,52.657864809036255
4025,84.01494765281677
4029,87.4459137916565
4030,1.8331360816955566
4031,56.28548383712769
4032,83.88788485527039
4033,57.80138158798218
4034,59.346630811691284
4036,55.65385317802429
4037,49.065958976745605
4038,55.7398419380188
4039,56.10903334617615
4041,59.29355049133301
4042,90.18543887138367
4043,57.09091567993164
4044,6.833791494369507
4045,11.55292248725891
4046,13.516514301300049
4047,23.578166961669922
4048,14.28145956993103
4049,57.24428701400757
4050,22.21691393852234
4051,6.915060758590698
4052,13.912930727005005
4053,8.271628618240356
4054,18.366624116897587
4055,11.950298070907595
4056,20.869184255599976
4057,11.205039501190184
4058,3.5302882194519043
4059,22.194197177886963
4060,61.00955104827881
4061,17.050231456756592
4062,57.179593563079834
4063,13.496844291687012
4064,24.538788080215454
4065,6.78134560585022
4066,0.2874298095703125
4067,51.39745903015137
4068,59.87538456916809
4069,59.44469976425171
4070,51.505839824676514
4071,0.3429903984069824
4072,59.722295761108406
4073,51.71426796913147
4074,0.3473830223083496
4075,0.39256882667541504
4076,0.048660755157470675
4077,0.4069523811340332
4078,5.317493915557861
4079,48.894036293029785
4080,0.5044114589691162
4081,0.3515300750732422
4082,51.205782413482666
4083,0.5553662776947021
4084,0.4092719554901123
4085,51.02248263359069
4086,50.98855829238892
4087,51.19578838348389
4088,5.108983278274536
4089,55.927335262298584
4090,0.1947627067565918
4091,51.75643491744995
4092,0.25520801544189453
4093,0.16506385803222656
4094,0.2178666591644287
4095,0.30109143257141113
4096,0.3228297233581543
4097,0.4547386169433594
4098,5.650244235992432
4099,0.313983678817749
4100,0.4846065044403076
4101,0.3123338222503662
4102,0.34653306007385254
4103,0.3058311939239502
4104,0.44355320930480957
4105,2.9330458641052246
4106,0.41034412384033203
4107,0.4333498477935791
4108,5.452382326126099
4109,9.715194702148438
4110,0.4135923385620117
4111,9.786136150360106
4112,2.8630387783050537
4113,0.44745779037475586
4114,0.47415900230407715
4115,0.5726985931396484
4116,0.39052748680114746
4117,0.4279291629791259
4118,0.5832595825195312
4119,0.45701837539672846
4120,0.45644474029541016
4121,0.5425939559936523
4122,0.47562360763549805
4123,0.4912910461425781
4124,0.6138949394226074
4125,-1.2732856273651123
4126,-1.3232557773590088
4127,-0.9903440475463867
4128,-0.03708171844482422
4129,0.5497035980224609
4130,0.06591606140136541
4131,-0.39678525924682617
4132,0.46788716316223145
4133,-0.19778728485107422
4134,-0.12488341331482111
4135,-100.0
4136,-100.0
4137,-100.0
4138,-100.0
4139,-0.012310504913330092
4140,-0.010588169097900474
4141,-0.009983539581298877
4142,-0.016884326934814453
4143,-0.016126155853271484
4144,0.10487961769103998
4145,0.10387730598449707
4146,0.10391306877136225
4147,0.10345554351806635
4148,0.10249495506286616
4149,0.020508289337158186
4150,0.013247728347778244
4151,0.013090372085571258
4152,0.013133049011230465
4153,0.02130746841430658
4154,0.006067276000976549
4155,0.00666809082031246
4156,0.006581783294677644
4157,0.0056564807891845426
4158,0.005871295928955023
4159,0.1118857860565185
4160,0.045475959777831976
4161,0.10834264755249023
4162,0.05045628547668453
4163,0.11150217056274414
4164,-0.1281952857971192
4165,-0.13519310951232916
4166,-0.09538555145263677
4167,-0.14448547363281256
4168,-0.13854002952575684
4169,-0.1416220664978028
4170,-0.14771723747253418
4171,-2.0983190536499023
4172,-2.4687395095825195
4173,-2.4128258228302
4174,-2.721867799758911
4175,-2.4096920490264893
4176,-2.8727970123291016
4177,-2.8872036933898926
4178,0.07037973403930664
4179,0.07499861717224121
4180,-0.21569395065307623
4181,0.0817348957061767
4182,-0.08205842971801758
4183,-0.3476436138153076
4184,-0.04655575752258301
4185,-2.999782085418701
4186,-3.0130503177642822
4187,-2.8584349155426025
4188,-3.079080581665039
4189,-3.2111430168151855
4190,-3.2983601093292236
4191,-3.2330868244171143
4192,-0.038874864578247126
4193,0.01960587501525879
4194,-0.02263951301574714
4195,0.01891851425170893
4196,0.007887125015258761
4197,-0.04390883445739749
4198,-0.05182337760925296
4199,0.08704757690429685
4200,0.03616809844970695
4201,0.0973043441772461
4202,0.09818673133850092
4203,0.1043548583984375
4204,0.03878664970397949
4205,0.0447583198547363
4206,-0.26594758033752447
4207,-0.3121118545532227
4208,-0.33193850517272955
4209,-0.33082914352417
4210,-0.30111432075500494
4211,-0.296637773513794
4212,-0.3068492412567139
4213,0.010224342346191346
4214,0.011625766754150297
4215,0.011805534362792885
4216,0.011260032653808583
4217,0.011356353759765549
4218,0.011970996856689425
4219,0.011659860610961815
4220,0.005139589309692369
4221,-0.0014553070068359583
4222,-0.002110481262207059
4223,0.004909038543701144
4224,0.008055925369262654
4225,0.0022563934326171806
4226,0.0010132789611815504
4227,-0.13596177101135257
4228,-0.13779973983764648
4229,-0.1458489894866944
4230,-0.14957761764526373
4231,-0.12985968589782718
4232,-0.15875124931335455
4233,-0.15803241729736328
4234,0.13886380195617667
4235,0.1372673511505127
4236,0.05698108673095695
4237,0.1325368881225586
4238,0.1027314662933349
4239,0.1378474235534668
4240,0.09415340423583979
4241,0.062242746353149345
4242,0.03144478797912598
4243,0.11020755767822257
4244,0.03166055679321289
4245,0.10974407196044914
4246,0.09910702705383295
4247,0.03821611404418945
4248,-0.04395198822021486
4249,-0.04332566261291511
4250,-0.047705173492431724
4251,-0.048522710800170926
4252,-0.07227730751037602
4253,-0.04879760742187503
4254,-0.05010795593261723
4255,-0.05174255371093755
4256,-0.049164056777954185
4257,-0.051357269287109444
4258,-0.05271863937377931
4259,-0.050731420516967815
4260,-0.055261135101318394
4261,-0.05642294883728033
4262,0.04673194885253905
4263,0.04063415527343747
4264,0.03749895095825194
4265,0.0436639785766601
4266,0.03757166862487789
4267,0.14277553558349604
4268,0.10717010498046872
4269,0.02686715126037592
4270,0.022358179092407227
4271,0.11722469329833976
4272,0.019272565841674777
4273,0.030771017074584878
4274,0.0936665534973144
4275,0.09081840515136713
4276,0.08605456352233884
4277,0.08516359329223627
4278,0.04087638854980469
4279,0.03672599792480463
4280,0.09497785568237299
4281,0.04124736785888672
4282,0.10099530220031733
4283,-0.00795006752014163
4284,-0.013120412826538086
4285,0.07923150062561032
4286,-0.02835869789123545
4287,0.045128107070922796
4288,-0.0038819313049316545
4289,-0.01630568504333496
4290,-6.729872465133667
4291,-6.563186407089233
4292,-5.225163698196411
4293,-5.440844774246216
4294,-5.428340673446655
4295,-5.512596368789673
4296,-5.535600423812866
4297,-7.506812334060669
4298,-7.497791767120361
4299,-51.47343325614929
4300,-51.188085079193115
4301,-40.468652963638306
4302,-40.20275068283081
4303,-56.45023775100708
4304,-41.3791241645813
4305,-41.2739520072937
4306,-56.947747230529785
4307,-56.22940182685852
4308,-6.063103199005127
4309,-5.9983649253845215
4310,-4.739396095275879
4311,-4.75410532951355
4312,-5.427282094955444
4313,-4.689445495605469
4314,-5.019445419311523
4315,-6.778062343597412
4316,-6.482923746109009
4317,0.007028102874755828
4318,0.016523361206054618
4319,0.005878448486328078
4320,0.016243696212768548
4321,0.01662898063659663
4322,0.007146835327148389
4323,0.015564441680908148
4324,0.01545357704162596
4325,0.005587577819824132
4326,0.015382528305053704
4327,0.00832009315490719
4328,0.019171476364135687
4329,0.01903462409973139
4330,0.00823688507080072
4331,0.007305860519409147
4332,1.0424108505249026
4333,0.008451700210571275
4334,0.37296223640441895
4335,0.017969131469726562
4336,0.5775158405303955
4337,0.41628575325012207
4338,0.5635230541229248
4339,0.5682072639465332
4340,0.36600661277770996
4341,0.0013947486877440574
4342,0.9883730411529539
4343,0.3656091690063476
4344,0.3700194358825683
4345,0.013295412063598577
4346,0.3630342483520508
4347,0.16077208518981928
4348,0.5755927562713623
4349,0.7236695289611816
4350,0.16421484947204584
4351,0.5685789585113525
4352,0.012717962265014607
4353,0.014470815658569267
4354,0.3133947849273681
4355,0.30761766433715815
4356,0.15174484252929682
4357,0.013711929321289062
4358,0.31292510032653803
4359,0.0006661415100097656
4360,0.5715587139129639
4361,0.3109591007232666
4362,4.458427429190892e-05
4363,0.3104870319366455
4364,0.30749964714050293
4365,0.7231490612030029
4366,0.15033459663391108
4367,0.0013375282287597517
4368,0.139305830001831
4369,0.1255908012390136
4370,0.14176797866821284
4371,0.257422924041748
4372,0.7394073009490967
4373,0.2556164264678955
4374,0.16500067710876465
4375,0.7562868595123291
4376,0.17866277694702143
4377,0.10947132110595703
4378,0.24815869331359863
4379,0.7385895252227783
4380,0.25954651832580566
4381,0.10618782043457023
4382,0.7484457492828369
4383,0.2479634284973144
4384,0.7339580059051514
4385,0.18570184707641602
4386,0.24891281127929682
4387,0.2505311965942383
4388,0.10389137268066403
4389,0.23180866241455078
4390,0.6123106479644773
4391,0.5661582946777344
4392,0.3997342586517334
4393,0.32193470001220703
4394,0.31631970405578613
4395,0.0602803230285644
4396,0.3964219093322754
4397,0.24190950393676758
4398,0.42381787300109863
4399,0.3424251079559326
4400,0.3628249168395996
4401,0.28997087478637695
4402,0.30549001693725586
4403,0.11185884475708008
4404,0.11030411720275879
4405,0.2313556671142578
4406,0.08988547325134277
4407,0.3868048191070558
4408,0.4120388031005858
4409,-0.19343638420104986
4410,0.6898832321166992
4411,0.30416035652160645
4412,0.43584489822387695
4413,0.4002499580383301
4414,0.22109460830688477
4415,0.5652711391448976
4416,0.28856515884399414
4417,0.2555122375488281
4418,0.23004508018493652
4419,0.3399982452392578
4420,0.27083468437194824
4421,0.469653844833374
4422,0.6346056461334226
4423,0.1462087631225586
4424,0.1397383213043214
4425,0.13276243209838878
4426,-0.06801104545593262
4427,-0.17132043838500977
4428,-0.1767032146453858
4429,0.06292271614074707
4430,-0.38696885108947754
4431,0.2852208614349365
4432,0.28926753997802734
4433,0.6492958068847656
4434,0.22813296318054194
4435,0.19656348228454584
4436,0.25979995727539057
4437,0.6468520164489746
4438,0.6846737861633301
4439,0.2829766273498535
4440,0.30541372299194336
4441,0.25531005859375
4442,0.66162109375
4443,0.2814607620239258
4444,0.17340540885925287
4445,0.28356480598449707
4446,0.28444910049438477
4447,0.6925301551818848
4448,0.5912513732910156
4449,0.1933207511901855
4450,0.27740931510925293
4451,0.6366424560546875
4452,0.1442365646362304
4453,0.08553719520568848
4454,0.10352802276611328
4455,0.08853292465209955
4456,0.5000734329223633
4457,0.1551618576049804
4458,0.09182000160217285
4459,0.046771526336669866
4460,0.06210255622863764
4461,-0.004418373107910156
4462,0.06037855148315424
4463,0.4856438636779785
4464,0.07961821556091309
4465,0.03435850143432617
4466,-0.18315672874450684
4467,-0.25524258613586426
4468,-0.23714637756347662
4469,0.20409941673278809
4470,-0.12447857856750488
4471,-0.12826108932495123
4472,-0.19101047515869146
4473,-18.877903699874878
4474,-19.587329864501953
4475,-19.495326042175293
4476,-19.29360604286194
4477,-23.508368015289307
4478,-24.729539155960083
4479,-13.240060806274414
4480,-5.051505088806152
4481,-5.6170055866241455
4482,-5.543882369995117
4483,-5.638219833374023
4484,-6.697721481323242
4485,-6.7661662101745605
4486,-3.6905150413513184
4487,-5.431491851806641
4488,-5.9515907764434814
4489,-5.935301065444946
4490,-5.962417364120483
4491,-7.266676664352417
4492,-7.151139259338379
4493,-4.218969345092773
4494,-21.23972177505493
4495,-22.696284294128418
4496,-22.31790018081665
4497,-22.759889602661133
4498,-31.08108901977539
4499,-20.9660964012146
4500,-21.89377212524414
4501,-21.456075191497803
4502,-20.40503478050232
4503,-25.575098752975464
4504,-25.78115487098694
4505,-13.557884693145752
4506,-15.326284170150757
4507,-15.177445650100708
4508,-15.138029336929321
4509,-21.675089359283447
4510,-14.10129714012146
4511,-14.300961017608643
4512,-14.091901302337646
4513,-13.969797134399414
4514,-16.304451942443848
4515,-16.61221432685852
4516,-3.0649521350860596
4517,-3.4419357776641846
4518,-3.436403512954712
4519,-3.4172658920288086
4520,-3.545727014541626
4521,-3.5693607330322266
4522,-3.5022835731506348
4523,-3.5719451904296875
4524,-4.699453353881836
4525,-100.0
4526,-100.0
4527,-100.0
4528,-100.0
4529,-100.0
4530,-100.0
4531,-100.0
4532,-100.0
4533,-100.0
4534,-100.0
4535,-100.0
4536,-24.096266984939575
4537,-26.265894174575806
4538,-26.102607488632202
4539,-26.044575452804565
4540,-30.812577724456787
4541,-30.431902647018433
4542,-18.283133029937744
4543,-18.0241961479187
4544,-21.3808650970459
4545,-27.52590298652649
4546,-29.659133434295654
4547,-29.626091718673706
4548,-29.69798970222473
4549,-35.10307812690735
4550,-35.13394618034363
4551,-20.253281354904175
4552,-19.99565052986145
4553,-24.50165629386902
4554,-100.0
4555,-100.0
4556,-100.0
4557,-100.0
4558,-100.0
4559,-100.0
4560,-76.68001198768616
4561,-76.59039497375488
4562,-94.22169947624207
4563,-5.958038330078125
4564,-6.698974847793579
4565,-6.795762538909912
4566,-6.339274168014526
4567,-6.326902866363525
4568,-6.4131245613098145
4569,-5.0693628787994385
4570,-5.07839035987854
4571,-5.425717830657959
4572,-3.063821315765381
4573,-3.4779412746429443
4574,-3.5377771854400635
4575,-3.25319766998291
4576,-3.171353340148926
4577,-3.2479984760284424
4578,-2.6008567810058594
4579,-2.478994369506836
4580,-2.627084493637085
4581,-0.9891707897186279
4582,-1.0646142959594727
4583,-0.9499940872192383
4584,-1.0359742641448975
4585,-0.8375489711761475
4586,-0.988668203353882
4587,-0.6361935138702393
4588,-0.749504804611206
4589,-0.6987347602844238
4590,-6.61559534072876
4591,-7.468384742736816
4592,-7.554929494857788
4593,-7.091243028640747
4594,-7.139592409133911
4595,-7.150133371353149
4596,-5.4936628341674805
4597,-5.623310089111328
4598,-6.0999743938446045
4599,-4.179018259048462
4600,-4.828104496002197
4601,-4.735345363616943
4602,-4.449037313461304
4603,-4.461458683013916
4604,-4.459413051605225
4605,-3.4117350578308105
4606,-3.5189948081970215
4607,-3.8947885036468506
4608,-0.9678828716278076
4609,-1.0657989978790283
4610,-0.9696283340454102
4611,-0.9178836345672607
4612,-1.0049753189086914
4613,-1.0277729034423828
4614,-0.7219696044921875
4615,-0.7358508110046387
4616,-0.75791335105896
4617,-1.646432876586914
4618,-1.8713164329528809
4619,-1.866469383239746
4620,-1.6598749160766602
4621,-1.6598918437957764
4622,-1.786686897277832
4623,-1.3534917831420898
4624,-1.4020283222198486
4625,-1.44431734085083
4626,-1.2747876644134521
4627,-1.2970290184020996
4628,-1.2964487075805664
4629,-1.2402937412261963
4630,-1.2497625350952148
4631,-1.393526315689087
4632,-1.04884672164917
4633,-1.0874297618865967
4634,-1.1903483867645264
4635,-0.15793371200561526
4636,-0.1943488121032715
4637,-0.24271225929260254
4638,-0.18766880035400393
4639,-0.2368292808532715
4640,-0.1914532184600831
4641,-0.1843888759613038
4642,-0.1270005702972413
4643,-0.16613292694091805
4644,-41.99995255470276
4645,-47.80606722831726
4646,-48.145249128341675
4647,-45.38336658477783
4648,-45.62052297592163
4649,-45.45439887046814
4650,-35.340787172317505
4651,-36.56350827217102
4652,-37.48257613182068
4653,-67.43972754478455
4654,-67.657870054245
4655,-41.41281032562256
4656,-47.000794887542725
4657,-47.09990119934082
4658,-44.78127121925354
4659,-44.839653968811035
4660,-44.761253356933594
4661,-34.77660131454468
4662,-35.782822132110596
4663,-36.9763822555542
4664,-66.20574998855591
4665,-66.43939781188965
4666,-100.0
4667,-100.0
4668,-100.0
4669,-100.0
4670,-100.0
4671,-100.0
4672,-100.0
4673,-100.0
4674,-100.0
4675,-100.0
4676,-100.0


==> data/y1_diff_log.csv <==
data-point,diff-rewr-orig
0,0.044086998554704215
1,0.04369772319977151
2,0.04613242364211482
3,0.04555511460349225
4,0.044378969692694344
5,0.046132651311685674
6,0.04398684194298939
7,0.04360757042727876
8,0.044051865031342057
9,0.2666595455921815
10,0.25391058609479983
11,0.2668616775832335
12,0.2718888463711044
13,0.2642569462443349
14,0.26629589730273195
15,0.07757669560215669
16,0.07771633962484181
17,0.0804151581651411
18,0.2634304906085687
19,0.26264588884899437
20,0.2504841486202705
21,0.26233543374370916
22,0.2555826681354781
23,0.2537997913886758
24,0.25149844400108806
25,0.2534608572518778
26,0.26319028201620964
27,0.05268419046591177
28,0.0544741817069006
29,0.05087626103009403
30,0.051670377633007095
31,0.04809187623660508
32,0.04965055311883448
33,0.051910345831580926
34,0.05063899092688337
35,0.049791429485763886
36,0.054878243276030525
37,0.052971175298731715
38,0.0521633819838302
39,0.05276991008613362
40,0.05337335821463459
41,0.05273010452723683
42,0.04390492964910617
43,0.04545123191975372
44,0.043751582750052725
45,0.1909121650149487
46,0.1720146769384507
47,0.1942287715345888
48,0.17711151619520513
49,0.19893549766727292
50,0.18971537043632647
51,0.19546371239025004
52,0.1957605457452054
53,0.1897798588220793
54,0.17467956685254876
55,0.16084048541284915
56,0.16515013319347965
57,0.1631857903600332
58,0.16212442391434267
59,0.17238738264264344
60,0.16650445217763513
61,0.1803148816178606
62,0.17473922654805776
63,0.12079295983671635
64,0.12198371885233276
65,0.12170405274018538
66,0.11438877084160905
67,0.11464264054870481
68,0.11330048339740505
69,0.11709170075151275
70,0.11540343833497022
71,0.11605772886138391
72,0.17440785000185938
73,0.17652017020661712
74,0.17758593834156697
75,0.1771927989286504
76,0.17721456640151656
77,0.1754222565419767
78,0.1766856224911952
79,0.17729064898330485
80,0.17654514966101717
81,0.24876410029490675
82,0.25054650515155275
83,0.24874997101984803
84,0.2356619521929967
85,0.25894018347883213
86,0.2553124932690167
87,0.04102689906299476
88,0.04308863456516802
89,0.040013791425187184
90,0.19017005302405948
91,0.19803973473000355
92,0.19191568193642264
93,0.20207975309964582
94,0.20196111586149845
95,0.20295594696977312
96,0.19176690134658347
97,0.19210261029283762
98,0.1976917308826041
99,0.12875074768028533
100,0.12322997289657774
101,0.12376435905638745
102,0.12990422766795132
103,0.11836503145222951
104,0.12732917032514807
105,0.03609089557361912
106,0.036238523659647665
107,0.03822019358025268
108,0.26573857026525444
109,0.2665992815369877
110,0.2997853431698808
111,0.2624610577259877
112,0.28114543096837313
113,0.2652147652348968
114,0.263344930929587
115,0.240820106115979
116,0.2552916223167917
117,-0.04469821554549474
118,-0.0388687178776224
119,-0.04056889547679271
120,-0.039910476919360706
121,-0.039913913271869536
122,-0.051282911204525605
123,-0.04144901042910267
124,-0.042925341237575736
125,-0.04182704348851314
126,0.1795409525130362
127,0.1785414870461426
128,0.1887315549685703
129,0.14996490630115417
130,0.16481313693474936
131,0.15576979725168658
132,0.10862730200126881
133,0.10327097943673065
134,0.10899531640096508
135,0.23259656372501225
136,0.2358116888122142
137,0.23646329991589687
138,0.16049005253532966
139,0.1588940915844682
140,0.16219335169609758
141,0.23103412973566612
142,0.23489973728593258
143,0.23717392094520667
144,0.1450572511518773
145,0.14620444444680095
146,0.1313070979756245
147,0.13039383431678947
148,0.14836828339172342
149,0.14279632085823243
150,0.13444632247834293
151,0.12912798525368083
152,0.11316082453948531
153,0.2642444986227366
154,0.26311679707724467
155,0.27144349757396674
156,0.25941100016680346
157,0.24619654755454323
158,0.2609359980063084
159,0.26785312101380543
160,0.2554011437865722
161,0.26890553345130935
162,0.1408320556083187
163,0.14717706396841057
164,0.13813178011405136
165,0.18347209877580978
166,0.19601398031913408
167,0.17252322411404958
168,0.01905224357987982
169,0.020588613452246798
170,0.018201351578012066
171,0.10589021295177847
172,0.10488086935778183
173,0.10218709349447525
174,0.11098059863034558
175,0.10697352241992461
176,0.10813633403685281
177,0.08234991657284071
178,0.08322715899347342
179,0.0817916099799407
180,0.14275126090678622
181,0.14273865202469677
182,0.14094036239744825
183,0.13937156460765787
184,0.13805265900211963
185,0.13807633369194597
186,0.14168100718554077
187,0.14277110407137475
188,0.14160195946633672
189,0.19956588224323837
190,0.20693199494789413
191,0.19656179101996196
192,0.12319435104925236
193,0.12454119600466262
194,0.12259132726741477
195,0.10401662502697588
196,0.10288773046581184
197,0.10164212514179649
198,0.17309688556803912
199,0.16936782579344503
200,0.1686681589170607
201,0.17386699988047524
202,0.169216054762097
203,0.16855113086151546
204,0.12170384164188207
205,0.12055565222672408
206,0.12537737415974098
207,0.08883191227280851
208,0.08816523314259181
209,0.08897021161431834
210,0.08691250786477146
211,0.08644421706730977
212,0.08606846394362384
213,0.07978532920823657
214,0.03604628092915364
215,0.2758575069981456
216,0.27999357350708554
217,0.2785100171834072
218,0.276328385232726
219,0.28128922992651945
220,0.27512569530444775
221,0.28602715177028437
222,0.2671919029253246
223,0.2768970147109189
224,-0.14971902733804185
225,-0.1491556175441595
226,-0.16146125814362391
227,-0.1631744491368538
228,-0.1509910751298117
229,-0.15241853412277911
230,-0.15387012398693728
231,-0.1586027922184052
232,-0.15524142876023744
233,0.29890782773518043
234,0.2905981461438492
235,0.27324656240025574
236,0.04100035385742347
237,0.0399753074465438
238,0.04007724094178386
239,0.2883082019990582
240,0.28885916718463656
241,0.29979311630046507
242,0.16260783183399208
243,0.1585315818413548
244,0.15598583974373956
245,0.143055686142207
246,0.14432591411248324
247,0.15167514944392274
248,0.11703380282172932
249,0.11495935575976148
250,0.1212524115425361
251,0.26753807520231676
252,0.26564278837881544
253,0.2742829871254139
254,0.2335262846915806
255,0.23931045390248937
256,0.23182936066219298
257,0.2790113941764488
258,0.2690614871953078
259,0.27428244344726266
260,0.22996323898212748
261,0.2313359152581359
262,0.23747329545780924
263,0.11172563697733212
264,0.11286654035807471
265,0.11440089171478414
266,0.13018119153033422
267,0.13219717685307175
268,0.13091604043185673
269,0.36208449928435443
270,0.3682722776973618
271,0.35483762477690695
272,0.3920314684272505
273,0.3886546923361678
274,0.3919074173173898
275,0.08231105166101141
276,0.0819179261256956
277,0.08226318206656094
278,0.18389788972960175
279,0.1718056842073646
280,0.18817489374454674
281,0.17021844432363573
282,0.17700845536845422
283,0.173100695505499
284,0.1921411722164056
285,0.1587665568440457
286,0.19009316979899504
287,0.15775974300905973
288,0.1595209517382261
289,0.16287426501356997
290,0.1590311682080748
291,0.1625326503928703
292,0.1556326809221412
293,0.14759328824420367
294,0.14289842167564437
295,0.14581092778319427
296,0.3464750289768775
297,0.3450687261643029
298,0.34743139927172356
299,0.20772163070526156
300,0.2119612282734227
301,0.2001369289052629
302,0.3382205975383679
303,0.3371137854800755
304,0.3376844390981057
305,0.3372977436946816
306,0.3435163769976882
307,0.33400298875416723
308,0.33152841586434034
309,0.33302513872830625
310,0.33157633475546533
311,0.16372758893800649
312,0.1558962867163029
313,0.1635057218731203
314,0.15737115565969403
315,0.15768317799259648
316,0.15752880835398736
317,0.15995828078652713
318,0.16227018030053972
319,0.15777969782159104
320,0.15692066972935326
321,0.16367232920866184
322,0.163819074524334
323,0.16011552617274535
324,0.1543031879683315
325,0.15467744612134382
326,0.1532869591932357
327,0.1598093421366824
328,0.1609377158772398
329,0.04501257310575551
330,0.04453883339155787
331,0.04297307589137894
332,0.38276499185411667
333,0.37393886803682547
334,0.3767124841134923
335,0.4022975537215443
336,0.3993663981207602
337,0.4007862614691536
338,0.37891220600749753
339,0.3816496182608161
340,0.38345318252016203
341,0.42633551099053285
342,0.42515411080918714
343,0.4305587417401193
344,0.43575515125080583
345,0.43329829645035467
346,0.4393822151505991
347,0.16718485787255985
348,0.17123228583836186
349,0.17096224293727183
350,0.3089969106989491
351,0.32411136508368393
352,0.2974476614145929
353,0.29510982683025844
354,0.296895208142312
355,0.2990482112440616
356,0.29913571995852695
357,0.3268879049655292
358,0.3054886812167591
359,0.077382970656993
360,0.06798830697147913
361,0.07785111180767028
362,0.3543241892279613
363,0.35295786960903164
364,0.35348004350546997
365,0.8211640031066499
366,0.8228333210982404
367,0.8217543309948289
368,0.36351201244131565
369,0.351666001150981
370,0.35478729633364287
371,0.35046264570882457
372,0.34116798578294416
373,0.3482281532990741
374,0.03362168062914186
375,0.03354744534475435
376,0.030932787745017454
377,0.34874624151303374
378,0.34438637461937577
379,0.34534845704712475
380,0.3482168765535158
381,0.3462268130695838
382,0.3568168167707295
383,0.3433036220503332
384,0.35250413738569036
385,0.3445390996635726
386,0.3267795775069918
387,0.3290260864578712
388,0.32620421364228774
389,0.3378164223024141
390,0.35988799821139367
391,0.34713759180110504
392,0.3550399162213876
393,0.3581092185630049
394,0.3616616266680531
395,0.3361405073017986
396,0.3358212101481059
397,0.3422806502817015
398,0.15910193632072486
399,0.17191630923991455
400,0.15631175321190854
401,0.08614327588023134
402,0.08606890145659883
403,0.08647876701812326
404,0.12417885950083322
405,0.14186866875841203
406,0.128924923377473
407,0.31714912099651227
408,0.30753405818799795
409,0.3223202449790523
410,0.221322856463682
411,0.22218999471176865
412,0.22635056916323337
413,0.21478408502571394
414,0.22561813288415788
415,0.2130914429735393
416,0.38738015530735925
417,0.38333700027509954
418,0.382876038120609
419,0.4011948276335367
420,0.39598930994328135
421,0.3856417095696526
422,0.38694436987007114
423,0.37485639526383496
424,0.38375909161231214
425,-0.44278182079217865
426,-0.4374294774723528
427,-0.43469382283684993
428,-0.418145644174307
429,-0.419074001362617
430,-0.42707214746777195
431,-0.43753276954154563
432,-0.4376291248037796
433,-0.43707318421182617
434,0.1849952609568578
435,0.1842786860944247
436,0.18300860201501642
437,0.1895615281358203
438,0.18291051563260383
439,0.18079395538855947
440,0.04091224618475582
441,0.04172323013111651
442,0.04034382235283621
443,0.23410449271953165
444,0.23133232085681324
445,0.24412344144071543
446,0.2121288266802608
447,0.20163181891334625
448,0.2268113239462507
449,0.2252967262583404
450,0.2129380724045113
451,0.22350359391296884
452,0.2257155430300343
453,0.22565028689158215
454,0.22534183217589235
455,0.21218706488959505
456,0.21246914437058823
457,0.21667565035227276
458,0.22714345271418188
459,0.2314006122727696
460,0.23177244435193908
461,0.3598437461027984
462,0.3582801907519454
463,0.33263766276017165
464,0.35506064460335757
465,0.3342120989075856
466,0.35116905829555684
467,0.33739489945560547
468,0.3313642762597297
469,0.33391011275312255
470,0.36530256057688426
471,0.3613761239034718
472,0.368422552865333
473,0.19215553418543965
474,0.19403261820095838
475,0.19247144533009164
476,0.3668893793719
477,0.3719165509315912
478,0.36776024884490893
479,0.142061466242216
480,0.15415606126070666
481,0.15842618117629706
482,0.13916165230749905
483,0.1574782970183571
484,0.14565388995324152
485,0.105016323053272
486,0.11406379161253552
487,0.09550687746024758
488,0.1896222789488249
489,0.20076441124669303
490,0.1915448700983163
491,0.023401621091684668
492,-0.0031742684274175506
493,-0.01771871732706715
494,0.1358453373145349
495,0.13806387339874682
496,0.14256025031131908
497,0.2000196225136184
498,0.19221514398912562
499,0.1912365428381887
500,0.19514305690886835
501,0.19722616708554674
502,0.1914550987906621
503,0.010313784672136273
504,0.010435538924542144
505,0.009902164419045522
506,0.271437681834759
507,0.2771034132096778
508,0.28701642470319433
509,0.2789791072259025
510,0.298599586742754
511,0.29042162023741175
512,0.06120832450446798
513,0.0623108662559299
514,0.06097977437591456
515,0.44698632100888736
516,0.45479557201074294
517,0.4480579946106997
518,0.18191978052332083
519,0.18534157005426097
520,0.1838665469037538
521,0.45705035110839676
522,0.4674765696425178
523,0.4589371599135591
524,0.11006117356163526
525,0.0982921603993212
526,0.11750410000180825
527,0.13637052981568834
528,0.15730983956573816
529,0.15015738036084159
530,0.09640751674104099
531,0.11293234658176997
532,0.10659940531905254
533,0.39644875900072596
534,0.400192832823192
535,0.38379190264383867
536,0.38713249965816077
537,0.39360799287062187
538,0.390845425806361
539,0.07672782291187548
540,0.07491089894460713
541,0.07454472771863113
542,0.20664873681049598
543,0.20390215260819675
544,0.212649764557573
545,0.21971609156656968
546,0.2242166219133726
547,0.2122395149434648
548,0.3119352353927993
549,0.3119888144521611
550,0.30484626909890356
551,0.15694838526040497
552,0.15253275749099834
553,0.151121450126204
554,-0.08843108517153034
555,-0.07126423103576228
556,-0.10142564874554803
557,-0.006532978705649796
558,-0.013379550912017337
559,-0.008273376430747114
560,0.18074858557682846
561,0.1761671937782197
562,0.1801902489952497
563,0.1108542731461664
564,0.11019507326028338
565,0.1113422024528221
566,0.18865633791254424
567,0.17883301793632372
568,0.18210341974034933
569,0.13318497003635638
570,0.13194166589505638
571,0.13088592056734363
572,0.006485841246295645
573,0.005320437047805103
574,0.005123817503971762
575,0.0899776488794071
576,0.09038983647939851
577,0.08981006739687765
578,0.2026627995513128
579,0.203953872418276
580,0.2008900165023069
581,0.28526600245546396
582,0.2867107604268476
583,0.28663880478156506
584,0.26660019465583
585,0.25943086563344947
586,0.26703547477293954
587,0.16662878386972155
588,0.1648438695538887
589,0.1702106013370103
590,0.15298522400908451
591,0.16365249163788106
592,0.1650104562633636
593,0.14042212313993527
594,0.12677295305012024
595,0.15531920155165949
596,0.1881598819148296
597,0.18799414423807861
598,0.1920142664032702
599,0.19124323805404347
600,0.19091925636552992
601,0.1936413747429614
602,0.18803365511710796
603,0.19680581889910573
604,0.18682450803115835
605,0.09747021506234727
606,0.014411059993913126
607,0.09834704798782502
608,0.16975439566482597
609,0.16498215465310118
610,0.16150974295769263
611,0.1626712554467054
612,0.16290424696565253
613,0.16482263988496054
614,0.15029565974697015
615,0.1466194264350212
616,0.15906878981101372
617,0.11869158039194132
618,0.11476870096837659
619,0.11688830091944884
620,0.08334693273969408
621,0.07656352719688579
622,0.08996239554993184
623,0.09096513356151179
624,0.095322664190173
625,0.09159079072594094
626,0.2622294205000246
627,0.2680674121936619
628,0.2840510490182232
629,0.3705757197971212
630,0.38006471014782806
631,0.3703475732628478
632,0.33298549215020234
633,0.3430532641471804
634,0.35010942018762325
635,0.3439676126581347
636,0.3592136898012547
637,0.33973755977407716
638,0.28495029956887535
639,0.2788932441176197
640,0.3275896857350305
641,0.3573324768925766
642,0.361951032306775
643,0.36067755245693656
644,0.18050956411878805
645,0.1869963723410503
646,0.1878463597116003
647,0.14359280266168112
648,0.14402868785052014
649,0.14498940063458388
650,0.1868713830450737
651,0.17482170321841725
652,0.183247026966235
653,0.2774718244192911
654,0.2682021641486125
655,0.2734415633563783
656,0.2633157986616681
657,0.2916310002969184
658,0.2765607578074787
659,0.2806919418987522
660,0.2950766355243541
661,0.30811290363797156
662,0.05393194094753105
663,0.025325187012087975
664,0.005678237595483844
665,0.17854826779965186
666,0.18864567676966568
667,0.19224366887576327
668,0.18064231664508743
669,0.1739417347395632
670,0.17623416094424324
671,0.14531108262172324
672,0.1471173834116597
673,0.14621391990207605
674,0.13983810902741595
675,0.14518221604432882
676,0.1381957369623046
677,0.19147045498043735
678,0.17779392623510598
679,0.1878617714175421
680,0.1445696150078818
681,0.14997167840537934
682,0.14884503155093975
683,0.16809557803041347
684,0.16354277061864492
685,0.16557854273367992
686,0.07816933147388298
687,0.07752308300084389
688,0.07754161607697983
689,0.11895621433276725
690,0.12408830750634262
691,0.12356083711481881
692,0.24582668507801994
693,0.2441798458852512
694,0.2519010572855356
695,0.2460254285945737
696,0.24090274299319156
697,0.2368831108979838
698,0.24896746537421735
699,0.24313453959607995
700,0.23900505831851598
701,0.3714052339636189
702,0.3733215722158687
703,0.36368918973567194
704,0.36016128645026485
705,0.37114108813911506
706,0.36318873630846366
707,0.1589646660207486
708,0.1598115773963388
709,0.1573403962286922
710,0.13994610895082232
711,0.13150967674763
712,0.14054725425326617
713,0.06073950492300039
714,0.059415979032461735
715,0.06006707182562669
716,0.13413738820946822
717,0.14321375230531264
718,0.14442187455951794
719,0.21086468488019444
720,0.2145992330572787
721,0.1904119009324704
722,0.20539201123843143
723,0.20871481402630593
724,0.19917250012076174
725,0.2155558238141075
726,0.20739054403763887
727,0.21124500242869174
728,0.10451391448750226
729,0.08893291194055529
730,0.08736157242496498
731,0.1711159593328346
732,0.17452479541191537
733,0.17721037270506168
734,0.07388971018694118
735,0.07898790128381843
736,0.07840809511587839
737,0.22986794685817674
738,0.22854751032135484
739,0.2342963371077238
740,0.15249038582825938
741,0.15245333473879447
742,0.1523538427008391
743,0.22924823182765194
744,0.23491142456965905
745,0.2206437099524859
746,0.11396380948159902
747,0.1159541242267672
748,0.10670076930768585
749,0.1015824641861589
750,0.08839005515217281
751,0.10937238531456213
752,0.033301184507629526
753,0.0321770224056223
754,0.03367654664542178
755,0.2891789950410474
756,0.26097181126715463
757,0.24286565533697876
758,0.1752351851362758
759,0.1594237867008946
760,0.15165835034779568
761,0.27945645103223354
762,0.2783530032913257
763,0.27280671832732156
764,-0.43037860759084823
765,-0.4296312159241607
766,-0.42326268020173463
767,-0.4324994029201921
768,-0.42603394661332217
769,-0.43046123769629824
770,-0.08521976605734254
771,-0.07561852369686191
772,-0.07911963855495022
773,0.31141657436455306
774,0.28979835942522747
775,0.3045386226585306
776,0.2926586964673933
777,0.284226908658279
778,0.2679065613250487
779,0.34022901706511394
780,0.3591898843302403
781,0.33683769957305193
782,0.07647253462243547
783,0.08739477989761064
784,0.07807760285909936
785,0.042845397718771216
786,0.06234491609190035
787,0.05135267077186338
788,0.1368135245169796
789,0.14267891270104183
790,0.14304804047862588
791,0.1403044358849769
792,0.13730329393809237
793,0.13289422463971634
794,0.15047863511985707
795,0.14297778029272987
796,0.15750558975042644
797,0.07050885868913769
798,0.06598491380092467
799,0.0761420647690583
800,0.24967761745687012
801,0.2575711829998398
802,0.24092822600398817
803,0.35668264482918544
804,0.33789516171674405
805,0.35877844292332406
806,0.24892843140908646
807,0.2657831678606106
808,0.23882801006170187
809,0.19330559252787405
810,0.17623975799683536
811,0.17476905506113563
812,0.19150293845102934
813,0.19201780817930564
814,0.19179681668224954
815,0.0068522232072550605
816,0.006190885589969888
817,0.005368103756495481
818,0.29991288553814455
819,0.292820596253203
820,0.29129574258356344
821,0.5739303559693343
822,0.40587637504813145
823,0.3768596972223985
824,0.21750117527524002
825,0.22111092357089435
826,0.21782758959955698
827,0.5170615282947248
828,0.5009669291865031
829,0.5024036463276492
830,0.5081468873280464
831,0.5080510682527476
832,0.5002674574614419
833,0.23490162234093379
834,0.25910082698060977
835,0.2608739186490339
836,0.12841153152212528
837,0.19492393222771598
838,0.14510530055739887
839,0.23934066929224063
840,0.24390358315595914
841,0.2199066975621646
842,0.18537702628834715
843,0.17944013433156733
844,0.16440988600690407
845,0.16834483808499973
846,0.09041096414111711
847,0.13383023545778086
848,0.21938569833436664
849,0.21904887585012953
850,0.21450823717655904
851,-0.13902057976174584
852,-0.16897587130346223
853,-0.1391052256773509
854,-0.1371041721518067
855,-0.14568789629965342
856,-0.08966687085087366
857,-0.12041171875290753
858,-0.09488952096626559
859,-0.09246409739078351
860,0.03855448731329346
861,0.008874498724990834
862,-0.047445669869271824
863,-0.028850443605375666
864,-0.04668232216601079
865,0.09070082543330375
866,0.09171391747551332
867,0.08994430915777325
868,-0.23885279494953088
869,-0.10500580511906717
870,-0.20191844976838227
871,0.1596333505578113
872,0.018042138465071102
873,0.0361113624506814
874,-5.3404335681829785e-05
875,-0.05615819819789004
876,0.02881384407259473
877,0.13125545368517683
878,0.0935255641436448
879,0.12805940492236922
880,0.0040311515469049685
881,0.021109316791773004
882,0.012515810897235856
883,0.00854549817463437
884,0.028646581058065022
885,0.01630530410725781
886,0.0669140864858506
887,0.04419193549568337
888,0.026281055650849264
889,0.1855091342593737
890,0.18097839829639203
891,0.16881779790572798
892,-0.06730379193544482
893,-0.09871756843501626
894,-0.07444248558393875
895,-0.09614854149338303
896,-0.10697223703377962
897,-0.09051964474884669
898,0.15088057106201172
899,0.15004924650990617
900,0.15461678168644252
901,-0.07686935174364327
902,-0.1206906899090994
903,-0.0693359128714262
904,-0.10871284909745688
905,-0.1155665732098509
906,-0.10960039598867187
907,0.04800484568598647
908,0.06495210673515825
909,0.06446827459647288
910,-1.5708454160653795
911,-1.5882643898737199
912,-1.586803612498179
913,-1.591408406671168
914,-1.5872116322696102
915,-1.6079998347522095
916,-0.35581175850544416
917,-0.3546386370718511
918,-0.3601704335779047
919,0.2983420274376814
920,0.2633170812322033
921,0.2752156847076678
922,0.3067401639937688
923,0.32248622107214026
924,0.312564041245989
925,0.3540831013432331
926,0.3485128910544978
927,0.3548588589416756
928,-0.11291147646841043
929,-0.13085789154517188
930,-0.13849843823085395
931,-0.6408382595785272
932,-0.6351363796873918
933,-0.681951307629005
934,-0.21156265941200045
935,-0.3315133551671633
936,-0.33683225198194267
937,0.4075456081276292
938,0.4537744140021906
939,0.4154978103680846
940,0.42301516466691924
941,0.48880750754847124
942,0.4204516138456247
943,-0.000324196710145195
944,-0.0035071788337522405
945,-0.0029803166328624202
946,0.4188463057680605
947,0.42228209690500706
948,0.4320183053337551
949,0.38491056932164575
950,0.3737959820329554
951,0.48250701991095485
952,0.08782397462460165
953,0.17358904939775832
954,0.15076123755794316
955,0.25010083036592506
956,0.26547459951109603
957,0.2530677570073651
958,-0.02336272537145505
959,-0.1111760302671251
960,-0.04164136089636289
961,0.16251076362810007
962,0.12162214325265654
963,0.1392332182693061
964,0.4673323992038264
965,0.21556658626246467
966,0.37090023686690093
967,0.07265909215244569
968,0.06036698436834945
969,0.0731039645072425
970,-0.3902297669496773
971,-0.4021862514368623
972,-0.4173789980610458
973,0.1612390905437342
974,0.17595126909191106
975,0.1678912069474444
976,-0.4138265204402769
977,-0.4569700401661236
978,-0.3926387745264897
979,0.12026163389126299
980,0.1480753404467936
981,-0.023688517629959032
982,0.0801324223943555
983,0.0804367176127889
984,0.0786115393637642
985,0.32046673080737575
986,0.3149848433377113
987,0.32708252101292423
988,0.2189684352809193
989,0.22525751861809862
990,0.18988614711566756
991,0.2027141941555915
992,0.26839523442141305
993,0.19860657102931178
994,0.2671939105955374
995,0.2600213151709851
996,0.2574495507613968
997,0.18466449116891873
998,0.19161140591124215
999,0.11194394556420761
1003,-0.030255500977448724
1004,0.012766301698070349
1005,0.0026415238185437777
1006,0.04625854464513975
1007,-0.08263619683482797
1008,-0.10187039773730605
1009,0.04949717721506806
1010,0.049861066349960105
1011,0.050435215504826075
1012,-0.270055484962313
1013,-0.3626891935488589
1014,-0.28541333221144805
1015,-0.6445045210465212
1016,-0.5856542288351403
1017,-0.5412390528820239
1018,-0.5127804131982655
1019,-0.5893645186671947
1020,-0.6892624819460426
1021,0.008362042820911547
1022,0.007749966353738086
1023,0.008357787013803634
1024,0.12577943333051844
1025,0.22550739342032436
1026,-0.12253374688977915
1027,0.15915826253206086
1028,0.2852466436478512
1029,0.7550867835721945
1030,-0.23468821154545894
1031,-0.45080918071894677
1032,-0.45323041024392
1033,-0.9424186869500765
1034,-0.9364830555318074
1035,-0.8489174878819241
1036,0.16004239185951505
1037,0.15058815816964613
1038,0.15528572529102
1039,-0.8239122988051855
1040,-0.6646644307123302
1041,-0.9182588941742756
1042,-0.49943930964628475
1043,-0.6212828493340805
1044,-0.5606159644284038
1045,0.16421467356609323
1046,0.16128515126171122
1047,0.16158662409877647
1048,-0.5347341017564783
1049,-0.39590217690190355
1050,-0.7020969418547512
1051,-0.7086348170415914
1052,-1.0691454553430977
1053,-1.0935658453045165
1054,0.03673344759617282
1055,0.03506103197172191
1056,0.03829109980427699
1057,-1.2594882977892317
1058,-1.0653374498886212
1059,-0.9701517374575535
1060,0.14233363631627352
1061,-0.24190807971487654
1062,-0.3205923547745174
1063,-0.6733491142007827
1064,-0.816559036954427
1065,-0.652745722612915
1066,0.36814194395370514
1067,0.35864020324715107
1068,0.3573441516556916
1069,-1.2192795930749516
1070,-1.3246380096458883
1071,-1.3074155959237417
1072,-0.07057795643370147
1073,-0.07538263070982601
1074,-0.07771258956624714
1075,-0.23350967325479477
1076,-0.22725705039463182
1077,-0.21481255034678062
1078,-1.278357834979998
1079,-1.534747170863371
1080,-1.329325612309002
1081,-1.4052654899384507
1082,-1.406910592667597
1083,-1.4305902531719776
1084,-1.319314762797231
1085,-1.37684634203622
1086,-1.217068533021126
1087,-0.36105215643893335
1088,0.19967621239705974
1089,0.11717737505391868
1090,-0.1350434915480637
1091,-0.1101922972124935
1092,-0.05372612414838082
1093,0.6966987865899437
1094,0.049874902413251015
1095,-0.2692758838884817
1096,0.6714609401488663
1097,0.7560781545159109
1098,0.6337012609072692
1099,0.08771478224192848
1100,0.08754987914614897
1101,0.08490706760733797
1102,0.7528911171944723
1103,0.9041802268878512
1104,0.8709723411638364
1105,-1.2703565984778085
1106,-1.3834567938230466
1107,-1.1640171753446544
1111,-0.12274043027182129
1112,-0.10517858573372672
1113,0.016439699453300018
1114,-1.4710656328448768
1115,-1.1785745910283962
1116,-1.26391770784563
1117,-1.3852034781611484
1118,-1.1758267307582106
1119,-0.9470584140000952
1120,0.12615506116363914
1121,0.12580445154493616
1122,0.12874739381922615
1123,-1.6063937806654065
1124,-1.6859078408365622
1125,-1.2631431265787783
1126,0.2760111140085722
1127,0.27689394190706756
1128,0.3034042598444756
1132,-2.388401714580202
1133,-2.221792522191183
1134,-2.3181246558198274
1135,-1.5399423112050814
1136,-1.5493279962334807
1137,-1.5361834372434606
1138,-2.308136324865934
1139,-2.2382323812123133
1140,-2.3453733614430723
1141,0.4258389789583367
1142,0.6101592268628498
1147,-0.04438558367632065
1148,-0.07956781183791248
1149,-0.07791529315639388
1156,0.7594226511987993
1157,0.6595354216691628
1158,0.7320861854108235
1162,-0.00010346831029983856
1163,-0.001650401254322414
1164,-0.00038473356721876464
1174,-0.12555550295195514
1175,-0.03941483122415552
1176,-0.03298427656696389
1180,0.04289793275108435
1181,0.04239188281634667
1182,0.042265501722790026
1183,0.009999656316141553
1184,0.008460157795900602
1185,0.009379370201983823
1189,-0.36527128827830574
1190,-0.3735974497926365
1191,-0.3810080730071052
1192,-0.8460612022461672
1193,-0.9365528685017679
1194,-0.8584580898851348
1198,0.09976789016423769
1199,0.10520197857824296
1200,0.10145796163078777
1201,-0.8480140516911749
1202,-0.7131156165683029
1203,-0.9020311052965091
1210,-0.6888711934426279
1211,-0.6699430958640249
1212,-0.7667608314172929
1225,0.1978857985553147
1226,0.19730857142096178
1227,0.1996201701056183
1249,0.15399542322078297
1250,0.177519660557776
1251,0.17960291279492152
1252,0.2517281313834828
1253,-0.0846757655113143
1254,-0.20807080932083505
1264,1.2688916648694224
1265,1.2894901781129873
1266,1.3281777539147073
1384,0.9256015565713331
1385,0.9146476323895333
1386,0.9214239424575811
1387,1.077952608568649
1388,1.086959662583323
1389,1.0909101549478168
1390,1.0770813601714782
1391,1.0732437634866419
1392,1.0750930082214887
1393,0.9218462552238309
1394,0.9100416556362156
1395,0.9238174383209669
1396,1.0932795325766869
1397,1.0746947327311707
1398,1.082309052176192
1399,1.0550891650201721
1400,1.0418861885218849
1401,1.0318785021674155
1402,0.8480572416968305
1403,0.8497286804043327
1404,0.8533431483000607
1405,1.0232391032717225
1406,1.025777150393703
1407,1.0408548721388964
1408,1.030502351085947
1409,1.0247171833078912
1410,1.027087342374993
1411,1.3164524059540135
1412,1.2871321948583492
1413,1.3770392900835264
1414,1.272634295381451
1415,1.2667689952320318
1416,1.2703404008983958
1417,1.294855278347059
1418,1.300442543085421
1419,1.3067473170530381
1420,0.026435247343009165
1421,0.029930453197768984
1422,0.02693643829134615
1423,0.02793505318772319
1424,0.02915477011625402
1425,0.027929025056288574
1426,1.1012682382863246
1427,1.0967829791467065
1428,1.103821652678717
1429,0.795936816975857
1430,0.785968122535661
1431,0.7865855626810976
1432,0.8946008611392442
1433,0.8892677684518063
1434,0.8967748428683088
1435,0.7791275911215049
1436,0.7861765851517853
1437,0.7782871389744649
1438,1.815543678354291
1439,1.8143920951497194
1440,1.8232745633158154
1441,1.8466728062356659
1442,1.8497701531882411
1443,1.8676141617831004
1444,1.5495535625368668
1445,1.548474029001999
1446,1.5451236194920968
1447,1.334433456905749
1448,1.3316148027735775
1449,1.3315430949684355
1450,1.2865476246569874
1451,1.2478579279897275
1452,1.236418406847522
1453,1.304666976284752
1454,1.3062962764614545
1455,1.2566416594780874
1456,0.8331324651029278
1457,0.8274497833462596
1458,0.842948618977326
1459,0.8263303767421502
1460,0.8260241832404943
1461,0.8277262612529499
1462,0.6335312161182767
1463,0.6333115321282559
1464,0.6413969466972008
1465,1.455858812870973
1466,1.5089963578429835
1467,1.4070364701391231
1468,0.7712105603202579
1469,0.7691067332149736
1470,0.8322592522849329
1471,1.4551716485473996
1472,1.4555919010293683
1473,1.483452927267384
1474,3.49827285026862
1475,3.498728916439409
1476,3.5186649344807193
1477,3.551572587843917
1478,3.5441814442430566
1479,3.5495264054004956
1480,3.6389429072525985
1481,3.630226713671629
1482,3.6332259743160273
1483,4.4137785944748
1484,4.422160321113554
1485,4.413373066583061
1486,4.374462197638785
1487,4.380917304656637
1488,4.381149761050899
1489,4.423378392256768
1490,4.406692945278523
1491,4.4128608466394486
1492,4.034736130634399
1493,4.039132018737214
1494,4.038107941890993
1495,3.8599701021006996
1496,3.8704278882355108
1497,3.85276893850376
1498,3.9971357686723863
1499,3.976562195627631
1500,3.9981852983979627
1501,3.724196567000294
1502,3.724029001446165
1503,3.7196005031829884
1504,3.7252457952838527
1505,3.723898248474202
1506,3.7230933153555354
1507,3.7120956781018535
1508,3.7169933755649307
1509,3.715095046576636
1510,0.3881154767596764
1511,0.36442441347857935
1512,0.3950456867779669
1513,0.32518546377258656
1514,0.32931548618704554
1515,0.360465757681624
1516,0.3940789869074815
1517,0.3756052380206419
1518,0.36953662281879285
1522,1.8254798143139828
1523,1.8277182015473588
1524,1.826736281275837
1525,0.036598764273005284
1526,0.03243463912461765
1527,0.031081641467617705
1528,0.11869920282892339
1529,0.11863483375696979
1530,0.11910628358397578
1531,0.031168308506429106
1532,0.031758138155641165
1533,0.03171563954203655
1534,0.020203398731159818
1535,0.020855303473385507
1536,0.02068133249667648
1537,0.11910691852590981
1538,0.12252847379570998
1539,0.11757362923803216
1540,0.06580723530834941
1541,0.06265467154323409
1542,0.05941845034806997
1543,-0.5413683743993619
1544,-0.22192878638117472
1545,-0.2289039061072903
1546,0.012578204041638659
1547,-0.040685190119014426
1548,0.0039007778312962005
1549,-0.1426450105979092
1550,-0.09701290200434148
1551,0.23191765962248753
1552,0.20818601344863924
1553,0.204675531842494
1554,0.20178556926769878
1555,0.10504336866182883
1556,0.11149448493071391
1557,0.10609350329676623
1558,-0.10871413224819074
1559,-0.10366934243452823
1560,-0.10510711613086662
1561,0.03031286499005863
1562,0.03018934323191401
1563,0.028536756052747216
1564,0.08736768967383719
1565,0.08670637324983188
1566,0.08416061947267627
1567,0.05550793773259256
1568,0.06066770452806738
1569,0.05527898329657019
1570,0.15689397242532083
1571,0.1457556994418089
1572,0.15351233176961943
1573,0.05659199608485207
1574,0.055421550246318826
1575,0.056553694235634104
1576,0.08592122995694079
1577,0.08727811193450095
1578,0.08014342528107296
1579,0.06281813357080934
1580,0.05011575533311274
1581,0.049253224766657736
1582,0.051581620089123655
1583,0.052815141752559594
1584,0.05214188318974199
1585,0.14760089923533884
1586,0.15623140644009256
1587,0.15032089264611775
1588,0.11830424176451411
1589,0.11673789842278087
1590,0.11493852790790711
1591,0.18783806100232617
1592,0.17897037888972503
1593,0.20294018226327223
1594,-0.2682435525112136
1595,-0.6337320025260531
1596,-0.46072536670352554
1600,-0.022362329487354782
1601,-0.54821512880409
1602,0.4463813974989247
1603,0.01707413928720313
1604,0.014829755432466733
1605,0.015264007830585354
1606,0.014167327668147689
1607,0.014178375645163306
1608,0.013523278265944254
1609,0.016937250630206974
1610,0.017390974017189396
1611,0.016699995084945404
1612,0.020139843899090244
1613,0.019143701792253637
1614,0.03175490462895833
1615,-6.556295995509947e-05
1616,0.007383439892943517
1617,0.011014848303029057
1618,0.014890360112153141
1619,0.021570251531225857
1620,0.01908873430433937
1621,0.45469858714310535
1622,0.45837228998440316
1623,0.4540226092311959
1624,0.45685318528344937
1625,0.46285727728749043
1626,0.45854368365732107
1627,0.46310232841519033
1628,0.45403653904733166
1629,0.45896111612522134
1630,0.24489060537014534
1631,0.24724163876726638
1632,0.24304236419389014
1633,0.2519926050883781
1634,0.2527796815162648
1635,0.25462518516165594
1636,0.2653994538202958
1637,0.27863182132484443
1638,0.277252311767209
1639,0.5339271729401913
1640,0.5198214850180117
1641,0.5357040692783084
1642,0.5340199854240961
1643,0.5218835294719251
1644,0.5123564338999255
1645,0.6612695125506032
1646,0.6418499208871122
1647,0.6265943793139918
1648,0.6407225651811914
1649,0.6729913238285561
1650,0.6813495749342681
1651,0.6652357102302567
1652,0.6491870896042486
1653,0.6596869265013657
1654,0.7787814279007784
1655,0.8028956381121592
1656,0.7645839055963077
1657,0.4659266570203268
1658,0.4643656469389097
1659,0.45859040858646594
1660,0.47962102395349987
1661,0.4591384345127515
1662,0.4432744514728862
1663,0.5687750359482872
1664,0.5433246105429936
1665,0.5654019875248676
1666,0.32358311202732654
1667,0.33739489945560547
1668,0.3316973197376461
1669,0.3543179996345247
1670,0.3463183835823575
1671,0.3575416012874992
1672,0.42642750349453173
1673,0.3549668619658653
1674,0.38933674317191946
1678,-0.7401167363209064
1679,-0.8898591948242696
1680,-0.6555899504523546
1681,-0.7548042667816628
1682,-0.7455493943710448
1683,-0.48628307249047237
1684,-1.0488037495329712
1685,-0.8258737655231122
1686,-1.29034599344118
1687,-0.08464991593089755
1688,-1.2328059675593375
1689,-0.5632397154541879
1690,-0.3750643450590475
1691,-0.29357264171795333
1692,-0.2978123718916331
1696,4.61512051684126
1697,4.61512051684126
1698,4.61512051684126
1699,4.61512051684126
1705,-0.6044609200545354
1706,-0.5413848852775683
1707,-0.5101903225939189
1708,0.6020892500633012
1709,0.46876033825471153
1710,0.507208239533219
1711,0.5224672388490424
1712,0.5758284020058381
1713,0.5260432326589719
1714,-0.7930924262629522
1715,-0.5933922778404883
1716,-0.7900803450424229
1717,-0.3463317052971322
1718,-0.36396243535427786
1719,-0.4677366214646486
1720,0.3686442128754104
1721,0.25738725458322875
1722,0.2437199261445327
1723,0.13027935607323368
1724,0.1651537714056218
1725,0.10888199693809779
1726,0.3040198043145615
1727,0.2747335946514439
1728,0.2793177977520275
1729,0.2144557135863845
1730,0.0725380313403035
1731,0.069814061063773
1741,0.02799649168554574
1742,0.012090492031206383
1743,0.1259898611546041
1744,0.029657377678426154
1745,0.010222459253530413
1746,0.02946016152726565
1747,0.037524173766093
1748,0.009360946992518498
1749,0.02536540116056984
1750,0.04595163764147169
1751,0.044660823443933434
1752,0.07234221882251236
1753,0.0384624931141396
1754,0.06459344530937175
1755,0.0652009712085149
1756,0.09090744458410693
1757,0.04651870433184804
1758,0.05011190032889207
1759,0.15781757014625178
1760,0.053213770411957816
1761,0.034466467954757544
1762,0.03858476784174605
1763,0.015695020564575404
1764,0.04862298471197801
1765,0.08179929924488107
1766,0.1092879633023379
1767,0.11119480334814878
1768,0.07275242757129849
1769,0.1299412862352525
1770,0.09927773338087738
1771,0.16402083947249735
1772,0.08121056993270456
1773,0.15367795436680903
1774,0.09474379698890545
1775,0.1450372470706316
1776,0.1548018273427991
1777,0.09841035945639458
1778,0.11063508617528195
1779,0.10519403794925282
1780,0.1016410482607842
1781,0.0588278569463583
1782,0.1546265862888864
1783,0.03126744638823881
1784,0.031560873891570994
1785,0.031230704123781188
1786,0.01834930339374671
1787,0.03238547546652229
1788,0.031154673390227084
1789,0.032421944514806504
1790,0.01758074556561532
1791,0.031385058773767294
1792,0.03254772944466838
1793,0.03239355416784571
1794,0.016916387528371657
1795,0.01990264590039661
1796,0.016259563351544524
1797,0.027290532961303595
1798,0.0273907519352055
1799,0.040165880276520086
1800,0.019414986410769983
1801,0.020832420429323206
1802,0.0005265280010358328
1803,0.01486968916127457
1804,0.029568264868146107
1805,0.06259039901695121
1806,0.06401641208689936
1807,0.06004843656648098
1808,0.045925678277893636
1809,0.030196051734188854
1810,0.05331300718181684
1811,0.054662914580686284
1812,0.05533718555077346
1813,0.04173443517530738
1814,0.02844800678362493
1815,0.05562138045896621
1816,0.060734120072201137
1817,0.058368715056930316
1818,0.049871726940241626
1819,0.06516947562744282
1820,0.10678969542417702
1821,0.08592451178274739
1822,0.11359974752065873
1823,0.01694967451777986
1824,0.07431123739242457
1825,0.06722510507422645
1826,0.03263334646593836
1827,0.0872944987060069
1828,0.01745634383877766
1829,0.12235613377749886
1830,0.03178285119282041
1831,0.030377858140936742
1832,0.03119904461189196
1833,0.03946708840190851
1834,0.10906287434796462
1835,0.07212906558104966
1836,0.11577555088291874
1837,0.0976853870217948
1838,0.06356322662831985
1839,0.040013333291294806
1840,0.10021467099288558
1841,0.027603220057088415
1842,0.06078639677301475
1843,0.04712502563085521
1844,0.11224382896999734
1845,0.05107677495815738
1846,0.03797117882248916
1847,0.04656126119846748
1848,0.06343434666438896
1849,0.07231848808696158
1850,0.07710224560767776
1851,0.031035878240997156
1852,0.0638037133925841
1853,0.16104224330528133
1854,0.0442480494279663
1855,0.036799863239310365
1856,0.15596850094535256
1857,0.11519884488194812
1858,0.07655270569827818
1859,0.13166853334831996
1860,0.09923671421434224
1861,0.10804089354574546
1862,0.09655040079087783
1863,0.10553499899276828
1864,0.07476710146077106
1865,0.07940288100004117
1866,0.06655434364568748
1867,0.10921935180975774
1868,0.05494120800057219
1869,0.08059004027689565
1870,0.10947346862642386
1871,0.00641690759419781
1872,0.14446438312623863
1873,0.13448446361284205
1874,0.044343846425989736
1875,0.13653402394773645
1876,-0.28430711191886265
1877,-0.2580081998033845
1878,-0.276711183474431
1879,-0.2787826574461955
1880,-0.2515433104122833
1881,-0.25829311591022697
1882,-0.257870224824532
1883,-0.27377596948848437
1884,-0.27662295577894086
1885,-0.2542103546317229
1886,-0.2615431806818283
1887,-0.2762095559774747
1888,-0.27217019874973863
1889,-0.2766748447311708
1890,-0.267360715658476
1891,0.0018898261597021407
1892,0.07706141032077495
1893,0.051337043239820676
1894,0.0019212374997696021
1895,0.07769736859580852
1896,0.0521151787808425
1897,0.029799941659461288
1898,0.04437281180654611
1899,0.001227578736343107
1900,0.17870839987804876
1901,0.1722085734930387
1902,0.16682554351150308
1903,0.039650425322283876
1904,0.06652891365011405
1905,0.21356624162401475
1906,0.18974278343874912
1907,0.1939413024738229
1908,0.10033738751410169
1909,0.08455834170192471
1910,0.16520147118483744
1911,0.12231963691511742
1912,0.1517280032958644
1913,0.07353778486500648
1914,0.06739963442218047
1915,-2.063391838778337
1916,-2.0359698817556704
1917,-2.025107481175647
1918,-2.0656573071449302
1919,-2.0469136340535132
1920,-2.046894791822988
1921,-2.0585828355596907
1922,-2.0017280665237958
1923,-2.085341591632517
1924,-2.0565513032310787
1925,-2.052062677234393
1926,-2.0678857579377814
1927,-2.055354401960374
1928,-2.0760380532074323
1929,-2.052899769266566
1930,0.047671878234967054
1931,0.06062866089950016
1932,0.11151303877380715
1933,0.029585856597441326
1934,-0.00026890000038067415
1935,0.048696109293588107
1936,0.054435347079865054
1937,0.0345176023788776
1938,0.005938742072525869
1939,0.0649219439061507
1940,0.07347177123117343
1941,0.06808163388559223
1942,0.01475387695404518
1943,0.013776573903405113
1944,0.10097229660383931
1945,0.11822501899491666
1946,0.12075915275345304
1947,0.11890646849693327
1948,0.014907742171941758
1949,0.0996416508201003
1950,0.014915258644761757
1951,0.09590552881069378
1952,0.014436675467352514
1953,0.08542117266424762
1954,0.027892391783859757
1955,0.08823486788655892
1956,0.01641155532628559
1957,0.014749648262656012
1958,0.0040957384212598836
1959,0.09805334271214798
1960,0.06109484097952997
1961,0.08642716032236171
1962,0.026946649854037923
1963,0.1531333413338245
1964,0.08560787538208058
1965,0.15333809172775364
1966,0.05985016284952743
1967,0.029727967904162506
1968,0.1350866089351567
1969,0.1333080886947272
1970,0.13737374611745784
1971,0.09390937863917714
1972,0.1197473696013772
1973,0.10039863230588747
1974,0.07045197722010509
1975,0.0720492045923681
1976,0.10352252769608539
1977,0.15728050429084212
1978,0.06171458222377174
1979,0.03389183209770503
1980,0.07225372470947558
1981,0.17879354061603908
1982,0.04872880923956799
1983,0.11627297138683566
1984,0.14739785106398284
1985,0.04386613875665521
1986,0.20498168614859702
1987,0.15716845191703796
1988,0.19135252126948102
1989,-0.026331217003209843
1990,0.09983068021084919
1991,0.009673859279145996
1992,0.009514935689769015
1993,0.3062200294770844
1994,0.012600335014147479
1995,0.195678405833837
1996,0.048977657127359346
1997,0.011131801658815868
1998,0.10343374053615526
1999,0.04802029813833642
2000,0.022240153438511455
2001,0.055661973139164385
2002,0.10244343380216363
2003,0.04649958728888987
2004,0.050605900078449124
2005,0.03974735113573174
2006,0.04604157934678379
2007,0.03744747176824394
2008,0.030973701612894252
2009,0.057443495330011085
2010,0.05899823893734912
2011,0.046312266450879144
2012,0.04773370719471678
2013,0.1301602596777473
2014,0.0072260454732093245
2015,0.0066696410906779535
2016,0.018993762077796184
2017,0.036366358412710964
2018,0.03199138642754377
2019,0.03901272633492844
2020,0.032569653638883006
2021,0.024432155805021144
2022,0.06076283894139763
2023,0.06977292706844336
2024,0.01957304592658584
2025,0.04794098816686121
2026,0.07985753099288473
2027,0.05926521723009407
2028,0.039247039719834224
2029,0.03223196773964604
2030,0.05218533290722383
2031,0.014710414551072559
2032,0.036017073357031006
2033,0.1934682910282628
2034,0.008052030814035539
2035,0.14220231729928165
2036,0.19341779444743057
2037,0.0030214394571172276
2038,0.05673437597852845
2039,0.06756744809457478
2040,0.00537782653748126
2041,0.049575910092267854
2042,0.09597311045779687
2043,0.009880681875676811
2044,0.04885800898357345
2045,0.07961096681934712
2046,0.008085614177880859
2047,0.00125686781538821
2048,0.00645220411279214
2049,0.0012373418580084684
2050,0.009002571678544742
2051,0.2657890165780509
2052,0.07944053783332396
2053,0.20482318140740002
2054,0.21618811330809098
2055,0.17513473235830185
2056,0.03471221174609819
2057,0.17408718121341377
2058,0.08187399188470307
2059,0.23674595313953614
2060,0.0008953376672670563
2061,0.054829719367670705
2062,0.2579024636735084
2063,0.2623568918042516
2064,0.05672987059628618
2065,0.24236677518815014
2066,0.17784980812316195
2067,0.18357231286692752
2068,0.09394996578983342
2069,-0.12974132118135834
2070,-0.08863664641117307
2071,-0.0409273509085525
2072,-0.1070425023861989
2073,-0.10750360334624333
2074,-0.09878107244367415
2075,-0.16081247154151504
2076,-0.12113836047161021
2077,0.04507228759303207
2078,-0.07650124676575257
2079,-0.12558704547601154
2080,-0.1669679935104829
2081,-0.10045987334697844
2082,-0.08287938285379616
2083,-0.1044542098536103
2084,0.10880908083381684
2085,0.10192164423296131
2086,0.11739979708229194
2087,0.04579541585814421
2088,0.09365149237600898
2089,0.11009448999471269
2090,0.005835164706955557
2091,0.07705346380085397
2092,0.11192987633036029
2093,0.03172464755119614
2094,0.006419513420042653
2095,0.082138886090011
2096,0.10232549528974377
2097,0.1070804179187512
2098,0.10677876758062077
2099,0.0490607439999537
2100,0.09616413387390674
2101,0.1091798072223218
2102,0.012944243881923414
2103,0.021639781721822588
2104,0.03628795810090887
2105,0.017413467341242057
2106,0.048044385308442766
2107,0.012952010478286731
2108,-0.011899204427119897
2109,0.008588047443147949
2110,0.015390091235276664
2111,0.012329314594714473
2112,0.054298962371811595
2113,0.05787111083547332
2114,4.339123998301443e-05
2115,0.04680086579060159
2116,0.049635579584556035
2117,0.012021001382323029
2118,0.05264483387825856
2119,0.09240910331458808
2120,0.12966970093449334
2121,0.07760361113305944
2122,0.16045857659710805
2123,0.06414499345554678
2124,0.033749389309679044
2125,0.028740177660484017
2126,0.06167871765912336
2127,0.06704452541302486
2128,0.02234297816918552
2129,0.05870983129283971
2130,0.08877410009713371
2131,0.0374224390046037
2132,0.046439275174819335
2133,0.040362828450702846
2134,0.11581844536886038
2135,0.0709058279110207
2136,0.055053586795759606
2137,0.04260050236918821
2138,0.05403336525893506
2139,0.08326269775562697
2140,0.04968526363146119
2141,-0.025788597681010852
2142,0.05098751157584059
2143,0.04678698712900943
2144,0.0006985608049228806
2145,0.04494852421523249
2146,0.023836125498052342
2147,0.04842538533929224
2148,0.03081882108441893
2149,-0.00254354969504845
2150,0.04261032675150024
2151,0.041851737590328175
2152,0.02806372194271057
2153,0.02622136965259774
2154,0.0012292456175215067
2155,0.03343008702280215
2156,0.04789530822258734
2157,0.038874909750697274
2158,0.01944094168469019
2159,0.009221344721758873
2160,0.026957557544458745
2161,0.062367988677022125
2162,0.024802953599091446
2163,0.017892736051030943
2164,0.027624093310519692
2165,0.018747868424508898
2166,0.030272618003083736
2167,0.031775460441975524
2168,0.044059165605326904
2169,0.07449316535122545
2170,0.08214854922860729
2171,-0.0033460839967784897
2172,0.04849102900211863
2173,0.05344478019925589
2174,0.04264117011530736
2175,0.0884009675556909
2176,0.0766419243527213
2177,0.07487218627149995
2178,0.09866702154574532
2179,0.04182933000503951
2180,0.09621545707593576
2181,0.08141586243567742
2182,0.09105612299548096
2183,0.050275158083317756
2184,0.09393173433236462
2185,0.07333463502269048
2186,0.10469644251840918
2187,0.047005838017127634
2188,0.10068151731221665
2189,0.08896606727482625
2190,0.031116540298568193
2191,0.06292761579500195
2192,0.01743596015935647
2193,0.0101669991797543
2194,0.04449368189802773
2195,0.02451311962819571
2196,0.022245749614271493
2197,0.03288600086709722
2198,0.024441229663084894
2199,0.0094823449682973
2200,0.054559973792543015
2201,0.052034834945395056
2202,0.02213451974644224
2203,0.014899990750172414
2204,0.0034218825878401565
2205,0.054889753252980227
2206,0.039809671991930494
2207,0.06743284281543777
2208,0.12359202121733444
2209,0.08334583597559783
2210,0.10936169937787449
2211,0.058357694859945304
2212,0.11112909602263302
2213,0.07395458912519022
2214,0.10795079449986765
2215,0.06325912382266982
2216,0.11088820334875538
2217,0.07603711332557582
2218,0.1202432416617469
2219,0.1252501198789088
2220,0.10428345210656616
2221,0.0574772610977837
2222,0.08751733214330455
2223,0.11815362839605374
2224,0.12606237596946507
2225,0.04369270224642027
2226,0.08463983879480202
2227,0.06914214216519086
2228,0.10142263282298486
2229,0.03513814741230855
2230,0.0941778309675516
2231,0.06075498620753
2232,0.09052748497718903
2233,0.009900039792463396
2234,0.09301821671706303
2235,0.05552598117398254
2236,0.0893557781707604
2237,0.011509213038512288
2238,0.03851090009434383
2239,-0.027045046841869903
2240,0.07001570433483441
2241,0.04395353023184356
2242,0.03179786348731249
2243,0.08760950949696673
2244,0.12652046397281747
2245,0.05813636560140576
2246,0.12501597176306267
2247,0.11925146314658847
2248,0.1137135976193578
2249,-0.07073102092846928
2250,-0.03614608619398721
2251,-0.051765466260207255
2252,-0.02036810844817891
2253,-0.072545348618715
2254,-0.03533931015203166
2255,0.10871135208618642
2256,0.14635171583270035
2257,0.07293796403988803
2258,0.07163870721467451
2259,0.11326982824571925
2260,0.11009470355801097
2261,0.10783628637367872
2262,0.13570775121763232
2263,0.13170448160373618
2264,0.0814112471144593
2265,0.12449299029383429
2266,0.14292528857927875
2267,0.0962178391015172
2268,0.09294978330236861
2269,0.081178255603528
2270,0.08696867928422161
2271,0.1198939364942512
2272,0.10761643682737548
2273,0.06265220821243239
2274,0.16305434579112238
2275,0.19161652386733521
2276,0.11357612466151915
2277,0.05720485140272664
2278,0.12467085573015509
2279,0.003516682143279855
2280,0.0037558982093828493
2281,0.004693206640823418
2282,0.00821851755401142
2283,0.008447864398849491
2284,0.0034456427188641406
2285,0.09455944308267232
2286,0.11856262536054184
2287,0.13627857862381543
2288,0.10583530889338966
2289,0.03433470414626113
2290,0.1001896513654179
2291,0.1843615694189421
2292,0.3327875775338183
2293,0.21433410992642626
2294,0.2821686710910914
2295,0.07475603925933977
2296,0.1083742536280003
2297,0.13867009432338023
2298,0.14136891857136533
2299,0.056340979624605644
2300,0.06271423751334734
2301,0.08626073245342321
2302,0.17323784358754568
2303,0.177979122803432
2304,0.18781869707952675
2305,0.08872064813096676
2306,0.10488237211432036
2307,0.24587050153629042
2308,0.13264933181772487
2309,0.04306374261961798
2310,0.07630156987057728
2311,0.07658450731976604
2312,0.1277218426162085
2313,0.23229118951451455
2314,0.058394128517632184
2315,0.05567460163694836
2316,0.10114060387167331
2317,0.12554267537426111
2318,0.13710978468671747
2319,0.08488407121459493
2320,0.0749080231975627
2321,-0.021371200465102887
2322,-0.005788942512116035
2323,0.06418076967885146
2324,0.003773949929937955
2325,-0.00010966653279268337
2326,0.0895253978111156
2327,-0.022280025507467903
2328,0.027744453905441138
2329,0.04236148882219757
2330,0.07533597611511939
2331,0.11916490818937438
2332,0.12129169278866056
2333,0.10500623442466965
2334,0.06723937170689122
2335,0.14514303731301362
2336,0.004634353950277371
2337,0.004762259212282003
2338,0.1398159271770818
2339,0.149590111705139
2340,0.1451420062730397
2341,0.1276165015292261
2342,0.10880223799396128
2343,0.07898393567883233
2344,0.09020184597857339
2345,0.03181403032165268
2346,0.08027281014643685
2347,0.04858596619260782
2348,0.08601968004632549
2349,0.027334843977783522
2350,0.07830470400872215
2351,0.04741588384998579
2352,0.07987932258056234
2353,0.031818880320988695
2354,0.08524450622807944
2355,0.050996121081732036
2356,0.08055836578508713
2357,-0.3892965213834805
2358,-0.49194518712621066
2359,-0.382052897161304
2360,-0.37196816133224897
2361,-0.3074734028508882
2362,-0.47692010940124663
2363,-0.4020393708665294
2364,-0.38137432526780746
2365,-0.3833335877253829
2366,-0.4891478865450516
2367,-0.3518746368237082
2368,-0.3767296600929345
2369,-0.05687132991153913
2370,-0.06911455292623828
2371,-0.0689810458555055
2372,-0.11431901980387459
2373,-0.07359360507432904
2374,-0.07654210493303534
2375,-0.027890305038069097
2376,0.01560887982346062
2377,0.01844293247332188
2378,-0.017423542311910505
2379,0.04452925597237582
2380,0.03554894587104393
2381,0.03945975422590888
2382,0.002128480019823746
2383,0.05721633463175223
2384,0.053300348825210425
2385,0.06268803788087966
2386,-0.01990825517252345
2387,0.03469355852479571
2388,0.028297833423494193
2389,0.03946067100085049
2390,-0.019841175565014503
2391,-0.003178308689820716
2392,-0.004854321890896423
2393,0.05946720141647502
2394,0.011422239536030984
2395,0.01324662588965078
2396,-0.02058464292338052
2397,-0.007409945989465599
2398,-0.003024529543229611
2399,0.12891297727702059
2400,0.11678902508145166
2401,0.07842506875372508
2402,0.08989091970666624
2403,0.06168701145403109
2404,0.07368773924216668
2405,0.11976830904419208
2406,0.23436989599022778
2407,0.1777532103216049
2408,0.039744601596737775
2409,0.051834060298642515
2410,0.11527830774701715
2411,0.15024088370148536
2412,0.08096719756882045
2413,0.18149294744823188
2414,0.14072000889901437
2415,0.042435529718400464
2416,0.10474775910558397
2417,0.1347245317833523
2418,0.055672797575600355
2419,0.11167041270226197
2420,0.011016970562381649
2421,0.125499144498719
2422,0.04453495682817691
2423,0.07612240102135283
2424,0.06899128202849425
2425,0.1110507962665917
2426,-0.030473836741714114
2427,0.031164610866170676
2428,0.05327797026703287
2429,-0.030882625521068206
2430,-0.013621828947711313
2431,0.05363890469106555
2432,-0.035726100963197664
2433,-0.005350792229519954
2434,0.04752729265767209
2435,-0.015476016067065937
2436,-0.018149844227082268
2437,-0.012962130498192661
2438,-0.34120052947963975
2439,-0.3504092415819828
2440,-0.3482168765535158
2441,0.04142224768188448
2442,0.02433559554884505
2443,0.01622977209325927
2444,-0.027285660949630242
2445,-0.010520474973646604
2446,0.01992812109159339
2447,-0.024580351844223955
2448,-0.010769814972907356
2449,-0.01460257264719897
2450,0.13568610205972126
2451,0.051264791040202394
2452,0.0002019201492535107
2453,-0.007649415655222302
2454,0.004337902054783848
2455,0.015242874978203645
2456,-0.026460324466775837
2457,-0.004661407633329461
2458,0.03441072384691834
2459,0.05224891997598887
2460,0.05840559809811216
2461,0.07251408350932172
2462,-0.008943263180174821
2463,0.03901341422365005
2464,0.05284680270178916
2465,0.07376569777402554
2466,0.05621680007433889
2467,0.06420134042769453
2468,0.08683207014363366
2469,0.055494630485973334
2470,0.05813794027117783
2471,0.011259585857412675
2472,0.0814536633125304
2473,0.029057970053003652
2474,0.056239338343193446
2475,0.06724070919326837
2476,0.11104418210992811
2477,0.06756833945987456
2478,0.1119177254691039
2479,0.007978711100791567
2480,0.08043363772015394
2481,0.03272080210792717
2482,0.045481759968426
2483,-0.09636204935251758
2484,-0.0577887528034597
2485,-0.0730434628554514
2486,-0.10131469989253226
2487,-0.0876794013524536
2488,0.042065041807187356
2489,0.016259563351544524
2490,-0.010484849898072262
2491,-0.007683249136531053
2492,0.004463946386237477
2493,-0.09771911832687084
2494,-0.05814243931400648
2495,-0.04207052813217943
2496,-0.0906283135463853
2497,-0.1120541477149237
2498,0.05255932974652467
2499,0.2828780999731029
2500,0.2060701446082587
2501,0.051350179442538745
2502,0.023326623199509528
2503,0.05248626089901071
2504,0.16261553203985105
2505,0.2627956723461214
2506,0.12203077949821399
2507,0.041385419140813236
2508,0.07805114111803432
2509,0.1460736327911929
2510,0.1564736506997518
2511,0.0406554309666994
2512,0.10519253566099954
2513,-0.036711844325528736
2514,0.2129671683781605
2515,-0.06616055233504214
2516,-0.050694517629972444
2517,0.07021641794685844
2518,0.07969969289460078
2519,0.2008742191930954
2520,-0.01396585697845408
2521,0.03760592151463102
2522,0.0650276215316259
2523,0.15285038543510404
2524,0.06892786057455286
2525,0.12804325320022297
2526,0.33551612991219476
2527,0.33627048009201616
2528,-0.26417182338591283
2529,-0.2893969765138425
2530,-0.30995026474795384
2531,-0.28816755362770696
2532,-0.483923608942325
2533,-0.5081579317510826
2534,-0.5256187797100146
2535,-0.5092839658986531
2536,-0.05376566414235556
2537,-0.062251948340554156
2538,-0.0910056227052024
2539,-0.058730290070819625
2540,-0.009940879046215514
2541,-0.023391140357893466
2542,0.05921645631350951
2543,0.033898285335813176
2544,-0.0034197441483568643
2545,0.04356192035425354
2546,-0.012202844661241719
2547,0.0746159812069289
2548,-0.003600307373060399
2549,-0.03183897292479798
2550,-0.030518469434891764
2551,-0.03505297479152545
2552,0.003370796394371809
2553,-0.0004200053217920202
2554,-0.0010706413348734057
2555,0.004273093417692736
2556,0.00461797899707318
2557,0.09093922835692617
2558,0.08347568448512158
2559,0.12999027680960143
2560,0.1623901751765782
2561,-0.005441377996992743
2562,-0.02617468668094638
2563,0.1582186029842049
2564,0.13258585449664695
2565,0.08598927094214363
2566,0.07979435471641402
2567,0.1347391174017661
2568,0.16016204493886071
2569,0.12547538046755588
2570,0.0671584504529243
2571,0.34438654357589604
2572,0.25816273128275813
2573,-0.02862063193410136
2574,-0.004558884544779085
2575,-0.014324573548024409
2576,-0.029668255841266575
2577,-0.028171049157877513
2578,-0.03350825058043206
2579,-0.035753016587891956
2580,-0.01913621703542867
2581,-0.14465255468726226
2582,-0.101264715028025
2583,-0.10172762579284882
2584,-0.14429041673226872
2585,-0.07156857297193467
2586,-0.09026240761149038
2587,-0.05930498819875271
2588,-0.04228881372259727
2589,-0.04916697617410186
2590,0.07002348468272047
2591,-0.06615073345981655
2592,-0.08447793349108568
2593,-0.0669573450413516
2594,-0.10165655523547712
2595,-0.16333240459414836
2596,0.0013952054472900022
2597,-0.002516438654646345
2598,-0.09976271142769835
2599,-0.159269888861717
2600,-0.0004302529631961559
2601,-0.045871707970430824
2602,0.008707175764345331
2603,-0.002841009412671982
2604,0.009042029965882983
2605,0.016008538370660262
2606,-0.0393286467549561
2607,-0.03180894934473785
2608,-0.027932502828858712
2609,-0.2691811688422701
2610,-0.3033988030678235
2611,-0.29611019617571976
2612,-0.23809582776331822
2613,-0.31384729453321814
2614,-0.3216410277132281
2615,-0.3182123356852854
2616,-0.2762189615472723
2617,-0.011646139727446493
2618,0.06179079015310918
2619,0.022739488833955344
2620,0.03371273812602035
2621,0.009855893752161279
2622,0.1716356069764304
2623,0.19593656512425656
2624,0.024234604486700905
2625,0.09895644352024978
2626,0.09830577453096294
2627,0.1882118297872253
2628,0.20256895864895394
2629,0.18998434036005127
2630,0.17025785942762936
2631,0.1732458633610994
2632,0.22710982684528483
2633,0.15115424619166298
2634,0.17708774923365725
2635,0.18743786293352852
2636,0.11799239823286731
2637,0.12043454658917206
2638,0.17737910518012345
2639,0.06881213387193368
2640,0.015625075788060352
2641,-0.0025292808180373666
2642,0.01880449249288846
2643,-0.04058537900459771
2644,0.10716674001180926
2645,-0.03788464028254233
2646,-0.08871672093506973
2647,-0.15851225243541706
2648,-0.1390844797922446
2649,-0.20405924811481063
2650,-0.07114411146224438
2651,0.19401337385948147
2652,0.08143915849385357
2653,0.19470829178014948
2654,0.16722338420213398
2655,0.031023859268586793
2656,0.1963772617063105
2657,-0.05570436817931185
2658,0.08335482940567787
2659,0.03683502267644587
2660,-0.07997880945288939
2661,0.012120406857573656
2662,0.07649550440303975
2663,0.13940474828950242
2664,0.013675451491582346
2665,-0.04856370899984303
2666,0.003234157703571357
2667,-0.0626309337393695
2668,-0.08041999808160415
2669,0.07130419368401238
2670,-0.015483058758688802
2671,-0.04861435475020415
2672,-0.07920840823260827
2673,-0.015771766418371386
2674,-0.030797783221929713
2675,-0.15537635355313814
2676,-0.0495371116681143
2677,-0.15772553383256696
2678,-0.10292451325388034
2679,-0.02544931102561833
2680,-0.13296436191885702
2681,0.06223761037590864
2682,-0.042812733241992126
2683,0.07112545943948749
2684,-0.06961882630336055
2685,-0.013918833472335182
2686,-0.062087273400111935
2687,-0.11762153376474353
2688,-0.1720620505818119
2689,0.0013373488347690015
2690,0.0016158869732020723
2691,0.0012273406102336626
2692,0.020798094881386602
2693,-0.03673919306830988
2694,-0.08711597767036862
2695,-0.036676220891878726
2696,0.032943444878522916
2697,0.0720866956840787
2698,0.10951813009092772
2699,-0.03387938644946406
2700,-0.06000263276704781
2701,-0.027464053898733482
2702,-0.04758799386576981
2703,0.17995049656835035
2704,0.19670653063140175
2705,-0.03710201021991521
2706,0.1099097406568553
2707,-0.021561851583585482
2708,0.07520020107160211
2709,0.05467894168862096
2710,0.05183473942401506
2711,0.013846412947950717
2712,-0.07275508783559576
2713,0.2159841182701103
2714,0.09248235562481286
2715,0.06439964757391874
2716,0.3458597723129757
2717,-0.05218646438506174
2718,-0.0691316850432288
2719,-0.06514222333126765
2720,-0.08107822844222312
2721,0.017770012669145133
2722,0.03217771501265404
2723,0.06587308717537967
2724,0.01705257587918066
2725,-0.04240010960326768
2726,-0.06754137530804424
2727,-0.04843219976078877
2728,-0.014231968354687194
2729,0.03141601926287156
2730,0.31017810232120857
2731,-0.07261585783050666
2732,0.0994838831864613
2733,0.11431263989293812
2734,0.046909158239470415
2735,0.25671151565823247
2736,-0.031923957864270804
2737,0.14697825214623195
2738,0.016179805234413105
2739,0.23608868953454504
2740,0.11255533965443501
2741,-0.08847756927642998
2742,-0.020365538717665378
2743,-0.019133878037432023
2744,0.004876624460366886
2745,-0.03915808963567419
2746,0.045618441295896484
2747,0.09498795937328207
2748,0.12925139487519935
2749,0.07817881255763266
2750,0.09990662716366525
2751,-0.01950454094948542
2752,0.0756921321408668
2753,0.041804864006887876
2754,0.10552942095581676
2755,0.2667754980269793
2756,-0.2113168025048847
2757,-0.28341015581020157
2758,-0.30898588293690815
2759,-0.2499259216030515
2760,-0.2240832418078846
2761,-0.1984061913237625
2762,-0.23790170392692309
2763,-0.21461327608144998
2764,-0.2753416924757789
2765,-0.27162286017211235
2766,-0.2989674135712028
2767,-0.28345253566153367
2768,-0.09059651988982685
2769,0.17349805242564983
2770,-0.060236120420316126
2771,-0.0692576082204681
2772,-0.0297779566567036
2773,-0.019462453653412617
2774,0.0483754114960457
2775,-0.028802261662939133
2776,0.01849325448152235
2777,0.1856037976035201
2778,0.054993788406575
2779,0.056003788348083255
2780,-0.08553696309770135
2781,-0.09036043125879352
2782,-0.058617424344715764
2783,-0.09998235261514432
2784,-0.10514725134146007
2785,-0.06833662364117374
2786,-0.015181587180667134
2787,0.022493582159077104
2788,0.020228632617747454
2789,-0.024209238769490292
2790,-0.01187399508057663
2791,-0.07153749926665694
2792,0.013340498667637543
2793,0.009468647101668962
2794,0.025973994757704545
2795,-0.07048841728364814
2796,-0.11736205879308283
2797,-0.08093971277587982
2798,-0.09563753994850077
2799,-0.1771921998171926
2800,-0.09177047238534289
2801,-0.0974732429286661
2802,-0.16342878566716704
2803,-0.08103777505650007
2804,-0.0009408338273156267
2805,0.013715666512603641
2806,0.037571248426168116
2807,-0.09443623234964686
2808,-0.06630113020403285
2809,-0.06901642696513423
2810,-0.06489513173878755
2811,-0.06237806876556571
2812,-0.0034808066767613006
2813,-0.01724873888916118
2814,-0.003277171200666795
2815,-0.12289689070694443
2816,-0.09418130279723405
2817,-0.0966168565669104
2818,-0.08470073820017539
2819,-0.15797189521868163
2820,-0.09579266594210027
2821,-0.17600925344774812
2822,-0.05832058514033197
2823,-0.09830923205869231
2824,-0.061762100790764156
2825,-0.1447146517846555
2826,-0.19893960123787763
2827,-0.12948643864532766
2828,-0.07181091474025825
2829,-0.07636121205723657
2830,-0.11789789383315101
2831,-0.1135865528393069
2832,0.0744420429545698
2833,-0.010136789845586967
2834,-0.08391555259318093
2835,-0.058669362147522296
2836,-0.11349248248525419
2837,-0.12430224971665102
2838,-0.07496863334712685
2839,-0.05597876494500058
2840,-0.09290046489041583
2841,-0.07647297635396122
2842,-0.12791822585032736
2843,-0.13677547211382537
2844,-0.07993787136316058
2845,-0.06902109984829313
2846,0.055717898132938135
2847,0.1047615003388384
2848,0.03596555555992061
2849,0.01029844636030125
2850,0.08769381594001646
2851,0.1013282729373273
2852,-0.15517099936032294
2853,-0.13464201485014315
2854,-0.14825646126443348
2855,-0.10453796714564428
2856,-0.19350856857395896
2857,-0.165873674784183
2858,-0.15373479135568244
2859,-0.1749193852323137
2860,-0.016984601223856307
2861,0.006296795342402366
2862,0.013619241822446117
2863,0.006494131915254374
2864,-0.16734056773537984
2865,-0.15106015959564353
2866,-0.1892022733813746
2867,-0.16907171001101773
2868,-0.17902938447812952
2869,-0.16582075539090968
2870,-0.1769313525334087
2871,-0.14734929443047878
2872,-0.14958703230685755
2873,-0.17564929620678127
2874,-0.1555741150931634
2875,-0.13949579036147547
2876,-0.17958657637300796
2877,-0.1864235083159014
2878,-0.21321358310772548
2879,-0.20788819810976147
2880,-0.18439031920666654
2881,-0.17518395948245719
2882,0.15197707531952262
2883,0.17881088690326113
2884,0.12332292097249828
2885,0.12349130149263979
2886,0.16371200316967485
2887,0.17494420455167317
2888,-0.18756792016877805
2889,-0.16178316141213964
2890,-0.2337893881512668
2891,-0.19440584590137752
2892,-0.19440623849263095
2893,-0.16600010443917423
2894,-0.2304494095049789
2895,-0.30219476796096695
2896,-0.17638087332787106
2897,-0.0012018607888815511
2898,0.04918354555993752
2899,0.04717551686279059
2900,0.0034073886306914057
2901,0.003826678089685144
2902,-0.00082315888396276
2903,-0.1081538804004443
2904,-0.1195098137056109
2905,0.05273553265129752
2906,-0.17898233976331548
2907,-0.14205008974029787
2908,0.022397767075121894
2909,-1.0451090993783767
2910,-1.0034960833000564
2911,-0.9988509319245192
2912,-1.033004487422544
2913,-1.0720479609116549
2914,-1.03459149983061
2915,0.039384805031457304
2916,0.09859076435244617
2917,0.010067871386246008
2918,0.15737237786919622
2919,0.09016219572863002
2920,0.14292280858764458
2921,-0.029563866887467354
2922,-0.0931654956094618
2923,-0.13691852500413276
2924,-0.14384556075144048
2925,-0.16156674510908287
2926,-0.10529940710891322
2927,-0.14825420002625964
2928,-0.13745770034499732
2929,-0.5157513595778157
2930,-0.4922677410917532
2931,-0.5318021519377214
2932,-0.5110350763928563
2933,-0.5039460490044064
2934,-0.4878369084016732
2935,-0.6472197433165009
2936,-0.6348819202335766
2937,-0.6648806454842224
2938,-0.6489987271165295
2939,-0.6320565355645271
2940,-0.6180702828811468
2941,-0.46192394262514075
2942,-0.4466950394304181
2943,-0.48948551926641864
2944,-0.4583772648848995
2945,-0.4401908297890543
2946,-0.435453329592109
2947,-0.29661275279903354
2948,-0.27730886572498475
2949,-0.2420458414647585
2950,-0.2479465049133012
2951,-0.2454100531401956
2952,-0.30162112630273163
2953,-0.3138643655864259
2954,-0.26750468583992737
2955,0.025105491583461394
2956,0.07431500022798235
2957,0.1057162682578166
2958,0.052162929382401656
2959,-0.6369891753886446
2960,-0.6087388912004179
2961,-0.638389618482068
2962,-0.6170992232217283
2963,-0.6412116312856978
2964,-0.6088956963801608
2965,-0.6134835064530963
2966,-0.6154327390813727
2967,-0.5003364147385329
2968,-0.46994321811354
2969,-0.4906677965224402
2970,-0.4790381870656301
2971,-0.44975474672519805
2972,-0.3965639090230492
2973,0.003962760897589835
2974,0.001189715972664024
2975,-0.48250481250760363
2976,-0.4418422719469926
2977,-0.44118806503375907
2978,-0.5150570285291735
2979,0.005118361887016781
2980,0.04721031339010067
2981,0.04677333579855056
2982,0.019001481832003925
2983,-0.6876350378161742
2984,-0.7594373776384484
2985,-0.6580282463869728
2986,-0.7741414224276588
2987,-0.35174550251311265
2988,-0.3681660322289858
2989,0.008488290193585341
2990,-0.007627884662007401
2991,-0.01662402390237286
2992,-0.0031759320668545993
2993,-0.4261293921560683
2994,-0.4321342293914003
2995,-0.38301356881731957
2996,-0.26197993323175345
2997,-0.30420836876097734
2998,-0.29613679280224064
2999,-0.38366926184453476
3000,-0.4298280827329208
3001,-0.40556492103847197
3002,-0.41105246527054595
3003,-0.3980329123530261
3004,-0.41859298838740044
3005,-0.41480251383908984
3006,-0.4202696496591822
3007,-0.4059064029860318
3008,-0.06786890709826647
3009,0.011667820031103561
3010,-0.03147863045696488
3011,-0.4536955056036683
3012,-0.4746634647004097
3013,-0.4039855009472895
3014,-0.4732213593451269
3015,-0.46127282545837905
3016,-0.4543385563663465
3017,0.010179979472719694
3018,-0.012323662648619895
3019,-0.008465595211775813
3020,-0.45300642072290453
3021,-0.4781439322273391
3022,-0.4550008584007267
3023,-0.4626642553742511
3024,-0.38301958332154035
3025,-0.35275783727482996
3026,-0.173952553800585
3027,-0.047354717410514044
3028,-0.18034315075437576
3029,-1.1530538072429832
3030,-1.0892785668681078
3031,-1.2001937477053934
3032,-1.218941287377375
3033,-1.413681807381072
3034,-1.360387082063685
3035,-1.4236512871051363
3036,-1.411208597017345
3037,-0.09695036755221972
3038,-0.11160964115305173
3039,-0.13711747588710083
3040,-0.1121502715890456
3041,-0.45277358818059465
3042,-0.3966711886859187
3043,-0.40855547798622893
3044,-0.4906724673597754
3045,-0.5020179622852455
3046,-0.4431541482903546
3047,-0.028636155151680068
3048,0.043710960137766694
3049,0.05664223687454872
3050,-0.10488194275553979
3051,-0.050820744417979895
3052,0.03141971597363075
3053,0.10056725175289608
3054,0.21348362552451647
3055,0.17293525064042495
3056,0.06993878678129932
3057,0.11313378467154042
3058,0.18139332021507515
3059,-0.6114855825380388
3060,-0.6155544883675345
3061,-0.567251649597171
3062,-0.48745625367974743
3063,-0.5922898798586274
3064,-0.991866679565269
3065,-0.9028249048252531
3066,-1.0298613657371352
3067,-0.9247854522189464
3068,-0.9760161170651355
3069,-0.7341087451127996
3070,-0.7374140479796686
3071,-0.7631198695932745
3072,-0.7260246452883187
3073,-0.7450365880635597
3074,-0.5338665047033077
3075,-0.5879251765034023
3076,-0.5087270564307715
3077,-0.5343467174596408
3078,-0.6053283657666224
3079,-0.5097935972691716
3080,-0.5563528551297275
3081,-0.5445722008940643
3082,-0.5351499572223966
3083,-0.5738884525944814
3084,0.08724315259112125
3085,0.012564548516389263
3086,0.0036212125878669938
3087,0.039003554440090564
3088,0.06616389965683325
3089,-0.5372044917234617
3090,-0.5665367118451516
3091,-0.5281720782543299
3092,-0.5491524271960343
3093,-0.6199119712942125
3094,-0.5671380727567729
3095,-0.5893505004996494
3096,-0.5561978429457876
3097,-0.6014309414537201
3098,-0.6068156722413222
3099,-0.5601781613813207
3100,-0.5508023056658456
3101,-0.5617532745699932
3102,-0.5544801659430573
3103,-0.06379476608373323
3104,-0.02605181411532063
3105,-0.04551934919585904
3106,-0.04077537783312832
3107,-0.5589096834690003
3108,-0.5310850969359827
3109,-0.5672452950432103
3110,-0.5396440544357285
3111,-1.0222708008237156
3112,-1.008543879015894
3113,-1.107113029362091
3114,-0.9608486286175643
3115,-1.485882760053077
3116,-1.4667952593368114
3117,-1.5581560620728636
3118,-1.4498430448336916
3119,-0.5146263181460352
3120,-0.4350680931973012
3121,-0.5560458147152743
3122,-0.5465481359244923
3123,-0.7388371443045822
3124,-0.7889579357460353
3125,-0.7637595729936222
3126,-0.7844560931794918
3127,-0.7451937845833555
3128,-0.027869901072001112
3129,-0.037238463415647134
3130,-0.015165149201514348
3131,0.012779719077555119
3132,-0.025609208394159883
3133,-0.7357393435521318
3134,-0.7763528401829326
3135,-0.7687984197897252
3136,-0.7603256947441982
3137,-0.7387297448156801
3138,-0.7538712039587422
3139,-0.751455395487704
3140,-0.7820527167084755
3141,-0.7845818656713641
3142,-0.7603806450139393
3143,-0.7439412985703852
3144,0.08425880473299978
3145,0.07757890182047125
3146,0.05154425805268453
3147,0.08861242642298295
3148,-0.0003659055673130634
3149,0.0003160930732090595
3150,-0.1487799030736955
3151,-0.1158745027155407
3152,-0.19340600499525681
3153,-0.1918763241453657
3154,-0.09695988862082992
3155,-0.11397572277072426
3156,-0.7092392445175211
3157,-0.6487336888573223
3158,-0.6507714425215151
3159,-0.6926908625115883
3160,-0.7170536100319238
3161,-0.7330140147751307
3162,-0.734355529268816
3163,-0.5758603049693579
3164,-0.24407450520611357
3165,-0.084883633182934
3166,-0.24325456054941474
3167,-0.24633521072254785
3168,-0.7795221847995866
3169,-0.7296983646473996
3170,-0.7936993396590394
3171,-0.7468026936874077
3172,-2.7118868544769392
3173,-2.616479802529132
3174,-2.61921977951821
3175,-2.6701905925265477
3176,-0.39170277991079483
3177,-0.36742579521537133
3178,-0.38043896781066394
3179,-0.39002527016639954
3180,-1.1253985585303103
3181,-1.1252009300558765
3182,-1.1446453675416373
3183,-1.1417532171373619
3184,-1.1491427858738097
3185,-1.1315762649430023
3186,0.1645271974314521
3187,0.12054297169558718
3188,0.09883679712918428
3189,0.14060608532545252
3190,0.039499174789467614
3191,0.1112590131542455
3192,-1.2109630905229267
3193,-1.2117790746549153
3194,-1.2292296003267336
3195,-1.2213044966382036
3196,-1.2278923861448665
3197,-1.2051636871598963
3198,-1.03416429891422
3199,-1.0513144762880209
3200,-1.0566382246678776
3201,-1.0385462745437892
3202,-0.9805392045525838
3203,-1.033206268287852
3204,-1.046310569356474
3205,-1.0512074017034712
3206,0.0725772779343084
3207,0.0027832363914442985
3208,0.0492588987553799
3209,0.1240691431259754
3210,-1.3151475972639777
3211,-1.3059496109692554
3212,-1.4061035145190188
3213,-1.3176594408595976
3214,-1.575048075415156
3215,-1.5245958878504093
3216,-1.6181037258063322
3217,-1.5747630265658485
3218,-1.0601202286939553
3219,-1.0935260667988986
3220,-1.0704684139439227
3221,-1.0695913539365844
3222,-1.4524217185740043
3223,-1.432165784429079
3224,-1.4645904670924261
3225,-1.4512033459015774
3226,0.1263103579126068
3227,0.08146662956324797
3228,0.024280680015204677
3229,0.07629361731025044
3230,-1.4519392921265184
3231,-1.460112489232514
3232,-1.4400960617806864
3233,-1.4218690194333912
3234,-1.3912561578376408
3235,-1.3715914111831387
3236,-1.327818055010337
3237,-1.3984469195292828
3238,-1.334615369131405
3239,-1.404722957208794
3240,0.22937466971520823
3241,0.19095156077073083
3242,0.2289786212085934
3243,0.10265452622560099
3244,0.060366086560840276
3245,0.12661310672070544
3246,-1.512058551954119
3247,-1.5102510377329676
3248,-1.4949593047451004
3249,-1.4915831459756017
3250,-1.4887899266287072
3251,-1.5279528651734213
3252,-1.4268908434588141
3253,-1.4481512121241449
3254,-1.4498606641068723
3255,-1.45500088268826
3256,-1.4101439890891283
3257,0.016737275128297736
3258,0.08095290557076701
3259,0.06530572596911707
3260,0.010954008286314657
3261,-0.0047760216978820335
3262,-1.423361680774476
3263,-1.4621192179174636
3264,-1.4383357030245776
3265,-1.4620996584378314
3266,-1.421190783526136
3267,-1.5967301465117747
3268,-1.6212897604615417
3269,-1.5962439055840696
3270,-1.6351085629587394
3271,-1.6110104287389262
3272,-1.623982635677286
3273,-1.606920670604724
3274,-1.6369160229941224
3275,-1.6313999431214858
3276,-1.6421030114897697
3277,-1.6360660516876102
3278,-1.6451675561790446
3279,0.26316132849540447
3280,0.24066961825297217
3281,0.27048689908570744
3282,0.146409588580841
3283,0.19042352865726278
3284,0.1345861661933201
3285,-2.0370647154082886
3286,-2.070216519537898
3287,-2.006431544323943
3288,-2.0550316595127303
3289,-2.040195446162494
3290,-0.38306119619761053
3291,-0.30302978547086307
3292,-0.3839731560702439
3293,-0.3595588886693545
3294,-0.3669166364995374
3295,-0.3867851928489378
3296,-0.40465351990771536
3297,-0.42877472789779103
3298,-0.40005972227804365
3299,-0.3971700722999239
3300,-1.92457958514774
3301,-1.9420615911196026
3302,-1.8909408768673688
3303,-1.9825774064318025
3304,-1.9793573647297715
3305,-1.879875656808911
3306,-1.9183073837987266
3307,-1.945482232401741
3308,-1.991356922109574
3309,-1.9361146539726255
3310,-1.959485106319156
3311,-1.9491811755839548
3312,-1.9687796093519931
3313,-1.9578517266397477
3314,-1.7830278437003264
3315,-1.9401003121341562
3316,-1.9334745491576661
3317,-1.878616603993239
3318,-1.7104209418962557
3319,-1.669135087990842
3320,-1.7324084280721497
3321,-1.6892018442584438
3322,-0.9197118066076168
3323,-0.9385764465998689
3324,-0.9636517252700341
3325,-0.9420636226595921
3326,-1.629585327047164
3327,-1.6708206983454792
3328,-1.6834936865866055
3329,-1.6779182815509124
3330,-1.66222555357728
3331,-1.6683222818757033
3332,-1.6739368553043315
3333,-1.6672598342880847
3334,-1.6840093276128998
3335,-1.7155176499044276
3336,0.27950098188215905
3337,0.13876867428431242
3338,0.17290837579936597
3339,0.09830404576261531
3340,0.1385492946794055
3341,0.16557874477035098
3342,-1.7425039229280395
3343,-1.6857063462194115
3344,-1.6660858265844471
3345,-1.6693750241587322
3346,-1.6818479936166921
3347,-1.6973894960056686
3348,-2.6176528080802575
3349,-2.619870601889899
3350,-2.616995787387169
3351,-2.6268440362189853
3352,-2.6177670216891094
3353,-2.602559518089427
3354,-2.60886409868618
3355,-3.370343137349965
3356,-3.3610601159938667
3357,-3.3637586929646597
3358,-3.371897106418709
3359,-3.366062495015503
3360,-3.3478868481634367
3361,-3.3491190474636605
3362,-1.195194294385289
3363,-1.1844777988720554
3364,-1.1523655261236807
3365,-1.229461673737727
3366,-1.209765847662729
3367,-1.2056123753651244
3368,-1.1192133585791941
3369,-2.24598086278701
3370,-2.2761745354585954
3371,-2.2461587208242215
3372,-2.277158413492271
3373,-2.2631219455181943
3374,-2.2773305678568634
3375,-2.273855018546084
3376,-2.2666808518780512
3377,0.020980450451202635
3378,0.1138278602927712
3379,0.04649412520948988
3380,0.0707361300793695
3381,-2.922576971585575
3382,-2.916350334226607
3383,-2.9151545416258036
3384,-2.9238774722918692
3385,-2.9249529803374843
3386,-2.8908639181493743
3387,-2.887579783851907
3388,-0.16395143044781907
3389,-0.12184969994702441
3390,-0.1180421895595463
3391,-0.18156095075775247
3392,-0.1739287116404922
3393,-0.15784872211236586
3394,-0.10795935532829906
3395,-4.081339235681015
3396,-4.081016893498937
3397,-4.0800734198351885
3398,-4.085551524722482
3399,-4.087673981736338
3400,-4.059842858358138
3401,-4.0616409749921445
3402,-2.8703209895211916
3403,-3.1120150295207765
3404,-3.225477170259924
3405,-3.2314127792368645
3406,-0.8935015095522829
3407,-0.8866768696375279
3408,-0.8736723693918348
3409,-0.88105518567024
3410,-2.8767706321542477
3411,-2.8053299449462785
3412,-2.8871350662628275
3413,-2.899339674305632
3414,-2.5374695235017937
3415,-2.565377777222892
3416,-2.4737308886535345
3417,-2.5615687981374036
3418,-2.498770169030971
3419,-2.755735248619842
3420,-2.7170196927772357
3421,-2.6241661940537115
3422,-2.6845749539684083
3423,-2.6486152793827658
3424,-1.2824497400863633
3425,-1.4997388472890392
3426,-1.2812167685525158
3427,-1.4742081921321
3428,-1.2925801030185184
3429,-3.3135929989149844
3430,-3.2984208430786115
3431,-3.313961024934775
3432,-3.2940033367002424
3433,-3.3200582490252026
3434,-3.3009629852250453
3435,-3.3171680284872807
3436,-3.301018883688606
3437,-2.5130687168182546
3438,-2.5118566261134285
3439,-2.4883089496434736
3440,-2.489699379996163
3441,-3.137893444126568
3442,-3.1273342992228335
3443,-3.097350416280981
3444,-3.1166098517353493
3445,-3.131872576618615
3446,0.008156088274659136
3447,0.3300375052174049
3448,0.0069258623308312275
3449,0.1406305282038968
3450,0.002057817763372435
3451,-3.1516715222450973
3452,-3.144875516748821
3453,-3.1159175246268354
3454,-3.1400022890414485
3455,-3.131028579367337
3456,-3.583266613408965
3457,-3.569923740655634
3458,-3.5746383195706573
3459,-3.568637917677806
3460,-3.584175420409853
3461,-3.551955290527034
3462,-3.5495098377754064
3463,-3.6496243885449036
3464,-3.640304442843354
3465,-3.643360024982207
3466,-3.636138463672045
3467,-3.6531607380768407
3468,-3.625212878618468
3469,-3.6189016930141333
3470,-1.0737627147961597
3471,-0.9978351554113101
3472,-1.0149073767984786
3473,-1.109553012272374
3474,-1.0823379706915723
3475,-1.0673949636354145
3476,-1.0759489995191407
3477,-2.7745565097689058
3478,-2.760212511928995
3479,-2.739215952075585
3480,-2.751725147229564
3481,-2.7613753541279453
3482,-3.1406407218800108
3483,-2.7652637437453125
3484,0.16319328359763943
3485,0.4047015593344138
3486,0.16285542454322618
3487,0.20042828108487895
3488,0.011274673688629167
3489,0.35400763441248007
3490,0.33584779373764867
3491,0.3168297797224295
3492,0.09434793644854773
3493,0.4879253166852357
3494,0.01139041807188502
3495,0.2743397092550424
3496,0.21874469986397221
3497,0.007922180296869454
3498,-3.4863098602509437
3499,-3.502683899833731
3500,-3.50996608906396
3501,-3.4862162626046893
3502,-0.7811371047746829
3503,-0.7820766024013666
3504,-0.7996832549586835
3505,-0.7825572488670189
3506,-1.4011635217569325
3507,-1.4142070404830864
3508,-1.4134493388994276
3509,-1.4019597496373286
3510,-3.412232461987813
3511,-3.4646064724705874
3512,-3.4887401253144503
3513,-3.4319443177024427
3514,0.005207071269918561
3515,-0.027427403588616724
3516,-0.03082529418383605
3517,0.010693863676993137
3518,-1.1063359156593486
3519,-1.1043124153597623
3520,-1.1282854820761588
3521,-1.1122087948594541
3522,-3.4048412648280393
3523,-3.4640772730396514
3524,-3.4632719504401273
3525,-3.4129148918044176
3526,-3.409123346547801
3527,-3.4650632691841565
3528,-3.465697710394266
3529,-3.4096319753268696
3530,-1.1765941849168524
3531,-1.1772347742015135
3532,-1.1927640805288273
3533,-1.1823207224238885
3534,-4.0288113431809816
3535,-3.977970207599328
3536,-4.096302893181567
3537,-3.990585563255656
3538,-3.9821693937927005
3539,-4.135985846887002
3540,-2.9830692626644817
3541,-2.9734236664854574
3542,-2.9769769427765094
3543,-2.9836346551597166
3544,-2.9789031194607247
3545,-3.018213593759604
3546,-3.4417585007877545
3547,-3.433721317042671
3548,-3.433866680476145
3549,-3.4382237449898723
3550,-3.443165455327759
3551,-3.4827389484655
3552,-4.454372645926241
3553,-4.40849061036387
3554,-4.392680070213563
3555,-4.39705357675037
3556,-4.429430311115566
3557,0.12521330776969802
3558,0.16146957578923526
3559,0.09573828792103305
3560,0.10162834097725987
3561,0.053865072077811424
3562,-4.4571121119202015
3563,-4.397556006697791
3564,-4.400190111047795
3565,-4.402376687705255
3566,-4.430057965262614
3567,-4.61512051684126
3568,-4.61512051684126
3569,-4.61512051684126
3570,-4.61512051684126
3571,-4.61512051684126
3572,-4.61512051684126
3573,-4.61512051684126
3574,-4.61512051684126
3575,-4.61512051684126
3576,-4.61512051684126
3577,-4.61512051684126
3578,-4.61512051684126
3579,-4.244517498258704
3580,-4.297834166554768
3581,-4.2222732565659395
3582,-4.196337211527114
3583,-3.6060020109336093
3584,-3.6940953010180455
3585,-3.6805140794868585
3586,-3.6138000506101386
3587,-4.61512051684126
3588,-4.61512051684126
3589,-4.61512051684126
3590,-4.61512051684126
3591,-0.201212539091921
3592,-0.16779061846441834
3593,-0.18444821282280127
3594,-0.21828117077056403
3595,-1.5882943911570562
3596,-1.988489598851673
3597,-1.5472990062541738
3598,-1.6200931849816986
3599,-4.61512051684126
3600,-4.61512051684126
3601,-4.61512051684126
3602,-4.61512051684126
3603,-4.61512051684126
3604,-4.61512051684126
3605,-4.61512051684126
3606,-4.61512051684126
3607,-4.61512051684126
3608,-4.61512051684126
3609,-4.61512051684126
3610,-4.61512051684126
3611,-4.61512051684126
3612,-4.61512051684126
3613,-4.61512051684126
3614,-4.61512051684126
3615,-4.61512051684126
3616,-4.61512051684126
3617,-0.9776566560065585
3618,-0.9571130315701448
3619,-0.9876877215480264
3620,-3.058440353095774
3621,-3.0595388165163375
3622,-2.9809952443885455
3623,-2.9831881368898543
3624,-4.61512051684126
3625,-4.61512051684126
3626,-4.61512051684126
3627,-4.61512051684126
3628,-4.61512051684126
3629,-4.61512051684126
3630,-4.61512051684126
3631,-4.61512051684126
3632,-4.61512051684126
3633,-4.61512051684126
3634,-4.61512051684126
3635,-4.61512051684126
3636,-4.61512051684126
3637,-4.61512051684126
3638,-4.61512051684126
3639,-4.61512051684126
3640,-4.61512051684126
3641,-4.61512051684126
3642,-4.61512051684126
3643,-4.61512051684126
3644,-4.61512051684126
3645,-4.61512051684126
3646,-4.61512051684126
3647,-4.61512051684126
3648,-4.61512051684126
3649,-4.61512051684126
3650,-4.61512051684126
3651,-4.61512051684126
3652,-4.61512051684126
3653,-4.61512051684126
3654,-4.61512051684126
3655,-4.61512051684126
3656,-4.61512051684126
3657,-4.61512051684126
3658,-4.61512051684126
3659,-4.61512051684126
3660,-4.61512051684126
3661,-4.61512051684126
3662,-4.61512051684126
3663,-4.61512051684126
3664,-4.61512051684126
3665,-4.61512051684126
3666,-4.61512051684126
3667,-4.61512051684126
3668,-4.61512051684126
3669,-4.61512051684126
3670,-4.61512051684126
3671,-4.61512051684126
3672,-4.61512051684126
3673,-4.61512051684126
3674,-4.61512051684126
3675,-4.61512051684126
3676,-4.61512051684126
3677,-4.61512051684126
3678,-3.1422090706408863
3679,-3.1022836506136438
3680,-3.1441564941504976
3681,-4.61512051684126
3682,-4.61512051684126
3683,-4.61512051684126
3684,-4.61512051684126
3685,-4.61512051684126
3686,-4.61512051684126
3687,-4.61512051684126
3688,-4.61512051684126
3689,-4.61512051684126
3690,-4.61512051684126
3691,-4.61512051684126
3692,-4.61512051684126
3693,-4.61512051684126
3694,-4.61512051684126
3695,-4.61512051684126
3696,-4.61512051684126
3697,-4.61512051684126
3698,-4.61512051684126
3699,-4.61512051684126
3700,-4.61512051684126
3701,-4.61512051684126
3702,-4.61512051684126
3703,-4.61512051684126
3704,-4.61512051684126
3705,-4.61512051684126
3706,-4.61512051684126
3707,-4.61512051684126
3708,-4.61512051684126
3709,-4.61512051684126
3710,-4.61512051684126
3711,-4.61512051684126
3712,-4.61512051684126
3713,-4.61512051684126
3714,-4.61512051684126
3715,-4.61512051684126
3716,-4.61512051684126
3717,-4.61512051684126
3718,-4.61512051684126
3719,-4.61512051684126
3720,-4.61512051684126
3721,-4.61512051684126
3722,-4.61512051684126
3723,-4.61512051684126
3724,-4.61512051684126
3725,-4.61512051684126
3726,-4.61512051684126
3727,-4.61512051684126
3728,-4.61512051684126
3729,-4.61512051684126
3730,-4.61512051684126
3731,-4.61512051684126
3732,-4.61512051684126
3733,-4.61512051684126
3734,-4.61512051684126
3735,-4.61512051684126
3736,-4.61512051684126
3737,-4.61512051684126
3738,-4.61512051684126
3739,-1.9114869212757655
3740,-1.8245314566440947
3741,-1.9660682520302954
3742,-3.2178642183197934
3743,-3.229430800692071
3744,-3.088645209497279
3745,-3.1368735936967873
3746,-4.61512051684126
3747,-4.61512051684126
3748,-4.61512051684126
3749,-4.61512051684126
3750,-4.61512051684126
3751,-4.61512051684126
3752,-4.61512051684126
3753,-4.61512051684126
3754,-4.61512051684126
3755,-4.61512051684126
3756,-4.61512051684126
3757,-4.61512051684126
3758,-4.61512051684126
3759,-4.61512051684126
3760,-4.61512051684126
3761,-4.61512051684126
3762,-4.61512051684126
3763,-4.61512051684126
3764,-4.61512051684126
3765,-4.61512051684126
3766,-4.61512051684126
3767,-4.61512051684126
3768,-4.61512051684126
3769,-4.61512051684126
3770,-4.61512051684126
3771,-4.61512051684126
3772,-4.61512051684126
3773,-4.61512051684126
3774,-4.61512051684126
3775,-4.61512051684126
3776,-4.61512051684126
3777,-4.61512051684126
3778,-4.61512051684126
3779,-4.61512051684126
3780,-4.61512051684126
3781,-4.61512051684126
3782,-4.61512051684126
3783,-4.61512051684126
3784,-4.61512051684126
3785,-4.61512051684126
3786,-4.61512051684126
3787,-4.61512051684126
3788,-4.61512051684126
3789,-4.61512051684126
3790,-4.61512051684126
3791,-4.61512051684126
3792,-4.61512051684126
3793,-4.61512051684126
3794,-4.61512051684126
3795,-4.61512051684126
3796,-4.61512051684126
3797,-4.61512051684126
3798,-4.61512051684126
3799,-4.61512051684126
3800,-4.61512051684126
3801,-4.61512051684126
3802,-4.61512051684126
3803,-4.61512051684126
3804,-4.61512051684126
3805,-4.61512051684126
3806,-4.61512051684126
3807,-4.61512051684126
3808,-4.61512051684126
3809,-4.61512051684126
3810,-4.61512051684126
3811,-4.61512051684126
3842,-4.61512051684126
3843,-4.61512051684126
3844,-4.61512051684126
3845,-4.61512051684126
3846,-4.61512051684126
3847,-4.61512051684126
3848,-4.61512051684126
3849,-4.61512051684126
3850,-4.61512051684126
3851,-4.61512051684126
3852,-4.61512051684126
3861,-0.11986792402497168
3862,1.0239272504419217
3863,-0.0611459774425755
3864,0.05113001201474067
3865,0.9409995335365129
3866,0.3101560727123644
3867,1.1506637964331463
3868,0.3132799517504443
3869,1.1140800881989268
3870,1.1146856616442673
3871,0.23791617525138314
3872,1.1361679223307022
3873,1.104682639894187
3874,0.3763811753599105
3875,0.2941452324453302
3876,-0.1699000500738453
3877,-0.228223628164952
3878,0.7766158466377584
3879,-0.1430660180271479
3880,-0.14185211788578758
3881,0.22959528165647786
3882,1.1404870430511707
3883,0.3185633109631657
3884,0.3070409955101296
3885,0.31754420590932114
3886,0.22845986188335704
3887,1.138175251194013
3888,0.9978800709838851
3889,0.2075085389267952
3890,1.0062265860761628
3891,-0.3327173238075856
3892,1.030430120359024
3893,-0.3142806000602717
3894,-0.30647942861676514
3895,0.67214303655793
3896,0.027787585390388326
3897,1.1381152068023972
3898,0.031072165415853895
3899,0.028158300307562868
3900,0.028459361568154692
3901,0.030783218288624715
3902,0.009488249163286899
3903,0.9167822301791796
3904,0.027943167922655995
3905,1.1082811893462612
3906,1.3731343447184503
3907,0.027976089886013578
3908,1.6750776635574478
3909,1.303602067726156
3910,1.3775075772311305
3911,1.0178673374640819
3912,1.1376066711292379
3913,1.5142658199046761
3914,1.5713930518845582
3915,1.712459130002441
3916,1.0092197887041052
3917,0.9092882365584669
3918,1.7124384821795788
3919,1.58203358838367
3920,1.5167175453801653
3921,1.4439489300610455
3922,0.8542267669380706
3923,0.8537684060148748
3924,1.522019337654795
3925,1.4325075472900803
3926,0.8193295622503175
3927,0.8196331901649434
3928,1.5194232967137284
3929,0.8426589699556016
3930,1.0817811827303745
3931,0.8531832744923621
3932,0.8432718347368156
3933,0.601127372688915
3934,0.6018361660081393
3935,0.3794117059875719
3936,0.59962411446407
3937,0.5958086852145791
3938,1.2618825265917746
3939,0.24764001340403843
3940,1.1785762050672475
3941,0.5812793341411452
3942,0.8121193765402779
3943,0.7748144359313549
3944,0.5870155869226058
3945,0.26315491462737567
3946,0.2502658701350361
3947,0.9396902568278691
3948,0.25140889055843535
3949,1.8085121405305913
3950,2.1065131876958945
3951,0.23729785631654846
3952,2.1083235165616996
3953,1.7538448466604386
3954,1.7528313132716744
3955,0.9394579775225614
3956,0.7717205910549608
3957,1.2080469351028378
3958,1.2126241759114555
3959,1.143798601273157
3960,1.1447359090470675
3961,1.209970417171728
3962,1.2070455142074918
3963,1.1841086865108656
3964,1.214580708708235
3965,1.2068590312809966
3966,1.1561335185900534
3967,1.2146480095193555
3968,1.2024470495078794
3969,1.3301318795522026
3970,1.2050045051777603
3971,1.198086602839072
3972,0.8315953825350754
3973,0.8273983977621144
3974,0.9059403385542764
3975,0.828756257777035
3976,0.8391913526175041
3977,0.8508616165213536
3978,0.8183463941919524
3979,0.9036175918175428
3980,0.8822599654233918
3981,0.9805468063204685
3982,0.6140477482030605
3983,0.6141443807398526
3984,0.6124478910354464
3985,0.6152268266624898
3986,0.615094339938033
3987,1.2849632424462174
3988,1.1725536661551454
3989,1.1277915274921104
3990,1.1387549600934448
3991,1.1112003025984225
3992,0.8004373931938922
3993,0.749228514936933
3994,0.9522213274172913
3995,0.7460585458768934
3996,0.743133671764082
3997,0.9669530670559334
3998,1.4589185888176006
3999,1.084813459713708
4000,1.214136735411825
4001,1.207224262708222
4002,4.173039781642172
4003,-4.61512051684126
4004,3.6450405840576185
4005,-1.6177570180595437
4006,-1.6147079293859719
4007,-1.3201556936501593
4008,-0.6058902022763121
4009,0.9709708473690365
4010,1.4047518638304604
4011,-1.6490628101045164
4012,3.814933512165474
4013,0.030706922314772483
4014,0.2711601227064759
4015,-0.5751783250611981
4016,3.952754553963755
4017,1.6928932872681035
4018,0.5342653938010765
4019,2.129704059576469
4020,1.572853499323307
4021,2.3445555595426604
4022,1.6744008328804725
4023,1.029766953337831
4024,3.9826280530957696
4025,4.442827095768705
4029,4.482391221592413
4030,1.0413842541796023
4031,4.048047255449882
4032,4.441331384139194
4033,4.0741653510228
4034,4.1001051185069395
4036,4.036960002425276
4037,3.9133413156102064
4038,4.0384766436528
4039,4.0449623063590545
4041,4.099225140986842
4042,4.512895222835046
4043,4.062009295005211
4044,2.0584466194145254
4045,2.529953505979033
4046,2.6752869186832453
4047,3.2018585269742466
4048,2.7266403007688225
4049,4.0646460106232
4050,3.1448810621193224
4051,2.0687673696889446
4052,2.7022286706283696
4053,2.2269590511196844
4054,2.9635511781252557
4055,2.5611188049391598
4056,3.0850785342948077
4057,2.5018489403157353
4058,1.510785562074053
4059,3.1439021257438258
4060,4.127288422346525
4061,2.8931585077856825
4062,4.063534667189781
4063,2.6739309906845152
4064,3.240198397646705
4065,2.0517292802851106
4066,0.25264783523106504
4067,3.9588580983602273
4068,4.108828898740797
4069,4.101728893551731
4070,3.9609243981671947
4071,0.29489876815365423
4072,4.106310941350045
4073,3.9648861583562147
4074,0.2981642091298361
4075,0.33115011829473
4076,0.04751387878502206
4077,0.34142593330510385
4078,1.8433225971705853
4079,3.90990148244947
4080,0.40840176455466853
4081,0.30123733959312604
4082,3.9551932629582325
4083,0.44171106625076045
4084,0.3430732274147687
4085,3.9516759834797757
4086,3.951023661531976
4087,3.955001809324863
4088,1.8097603564359472
4089,4.041775634600652
4090,0.17794759391368734
4091,3.9656857538725254
4092,0.22730130820493163
4093,0.1527758992770124
4094,0.19710068806039524
4095,0.26320347574764813
4096,0.27977317190492074
4097,0.37482623977294394
4098,1.894653581210242
4099,0.27306349899421906
4100,0.3951497569663363
4101,0.2718070958489455
4102,0.29753318556658587
4103,0.26683976823062294
4104,0.36710758075414074
4105,1.3694141547356649
4106,0.34383373407363993
4107,0.3600142556814831
4108,1.8644494155014617
4109,2.3716627997495716
4110,0.346134222202502
4111,2.378261619713182
4112,1.3514541220249205
4113,0.3698087696769786
4114,0.38808765925479805
4115,0.4527929929631465
4116,0.3296831620629558
4117,0.3562252569300718
4118,0.45948574883223464
4119,0.37639213893637324
4120,0.3759983566326665
4121,0.4334653864455537
4122,0.38908068528108203
4123,0.39964221870673516
4124,0.4786504744345535
4125,-0.821226197937063
4126,-0.8429695542095677
4127,-0.6883075120072207
4128,-0.03641072888593854
4129,0.43806368556264225
4130,0.06383458099361533
4131,-0.33417335281643407
4132,0.3838240629072048
4133,-0.1804759253728413
4134,-0.1176793976771057
4135,-4.61512051684126
4136,-4.61512051684126
4137,-4.61512051684126
4138,-4.61512051684126
4139,-0.012235346841599179
4140,-0.010532506997231404
4141,-0.009934033276104709
4142,-0.016743371103805065
4143,-0.015997510594860466
4144,0.09973638576894038
4145,0.09882880579524594
4146,0.09886120269965976
4147,0.09844665910481054
4148,0.09757575242169719
4149,0.02030082605413381
4150,0.013160744577336249
4151,0.013005433612705336
4152,0.013047558212807323
4153,0.021083638229939132
4154,0.006048944193992685
4155,0.006645957439832596
4156,0.006560217932981189
4157,0.005640542974774389
4158,0.005854127040650533
4159,0.10605748017248963
4160,0.04447224562680699
4161,0.1028657892111541
4162,0.04922462737346705
4163,0.10571240724318914
4164,-0.12061926379800735
4165,-0.12680277700060294
4166,-0.09110640307840799
4167,-0.13495516800386576
4168,-0.12974676578565078
4169,-0.1324501164416484
4170,-0.13777495873654053
4171,-1.130859723667319
4172,-1.2437912742435355
4173,-1.2275406351708689
4174,-1.3142256389860643
4175,-1.2266219790140185
4176,-1.3539769881932209
4177,-1.3576900542505672
4178,0.06801347714019744
4179,0.07231937522739525
4180,-0.19531506654771624
4181,0.07856613719309184
4182,-0.07886518055407314
4183,-0.29835759609253043
4184,-0.04550454148705669
4185,-1.3862398809905505
4186,-1.389551629896498
4187,-1.3502616389600146
4188,-1.4058716153903599
4189,-1.4377341112758781
4190,-1.4582335800360766
4191,-1.442931472648327
4192,-0.038138266536812716
4193,0.019416155581742416
4194,-0.022387042674499216
4195,0.018741784656166608
4196,0.007856184227514619
4197,-0.04297216233087509
4198,-0.05052520821366395
4199,0.08346537618243069
4200,0.035529387865853995
4201,0.09285657597629222
4202,0.09366039359924336
4203,0.09926132591617141
4204,0.03805334907194735
4205,0.04378558580279987
4206,-0.23582091712819067
4207,-0.2716379418827311
4208,-0.28663540376471475
4209,-0.2858021641741052
4210,-0.26322106711878784
4211,-0.2597745860768067
4212,-0.2676190808251365
4213,0.010172427322764167
4214,0.011558706776503957
4215,0.011736392679668861
4216,0.011197110383436317
4217,0.011292354451146692
4218,0.011899911222069848
4219,0.011592408253303503
4220,0.005126426701559299
4221,-0.0014542490738809772
4222,-0.0021082573251299556
4223,0.0048970285031202316
4224,0.008023649627260118
4225,0.0022538515998209324
4226,0.0010127659405811274
4227,-0.12747966745397002
4228,-0.1290963446805312
4229,-0.13614583778325867
4230,-0.1393945859039134
4231,-0.12209345324246211
4232,-0.14734291605342387
4233,-0.14672237297085824
4234,0.13003110045491367
4235,0.12862832446349176
4236,0.05541681337981691
4237,0.12446015013823637
4238,0.0977902530544532
4239,0.12913825250929692
4240,0.0899809174197391
4241,0.0603824714210054
4242,0.030960526143260805
4243,0.10454698674329727
4244,0.031169695118001075
4245,0.1041294229384649
4246,0.09449805653405101
4247,0.03750396542730503
4248,-0.043013500108139556
4249,-0.042413363728728684
4250,-0.046602223316706264
4251,-0.04738223140200577
4252,-0.06978471157517462
4253,-0.047644372211771376
4254,-0.048892974058235394
4255,-0.05044836355940158
4256,-0.04799371068259189
4257,-0.050081966849245284
4258,-0.051375998372572014
4259,-0.04948651263109621
4260,-0.05378825772270698
4261,-0.05488862482972491
4262,0.04567288082219494
4263,0.03983029200833101
4264,0.03681296199762869
4265,0.04273757805162851
4266,0.036883048929581254
4267,0.1334599837105259
4268,0.10180730495719867
4269,0.026512566454927392
4270,0.022111899160938902
4271,0.11084765768953608
4272,0.019089202125495083
4273,0.03030708247663364
4274,0.08953586183384354
4275,0.08692824492300852
4276,0.08255146290371118
4277,0.08173075285454669
4278,0.0400630395946255
4279,0.03606766861019514
4280,0.09073413994285356
4281,0.040419386629104936
4282,0.09621459088340845
4283,-0.007918632231883565
4284,-0.013035085750767865
4285,0.07624921435274108
4286,-0.027964034081549308
4287,0.04413946840166399
4288,-0.003874416052454086
4289,-0.016174175009300268
4290,-2.0450923637741787
4291,-2.0232925838118883
4292,-1.8285997389040358
4293,-1.8626597076386155
4294,-1.8607164448291253
4295,-1.8737382044808935
4296,-1.8772642210213477
4297,-2.1408672935718203
4298,-2.1398063376409695
4299,-3.9603070083033565
4300,-3.9548542136465414
4301,-3.7249377915421213
4302,-3.718505018273233
4303,-4.050919142684933
4304,-3.746655886382651
4305,-3.7441711045848494
4306,-4.059541694664814
4307,-4.04706778427585
4308,-1.9548845015341338
4309,-1.945676539682843
4310,-1.747353994914276
4311,-1.7499135704038626
4312,-1.860551757592626
4313,-1.7386127909475206
4314,-1.794995132039189
4315,-2.0513072510778034
4316,-2.0126235907628587
4317,0.007003520869118743
4318,0.01638833582518719
4319,0.005861237823085508
4320,0.016113178871979054
4321,0.016492233037868537
4322,0.007121417731281174
4323,0.015444558105581502
4324,0.015335386607967643
4325,0.005572025214244658
4326,0.015265416671531907
4327,0.008285671973022062
4328,0.01899001914521318
4329,0.018855732171409297
4330,0.008203147070376485
4331,0.007279301997234865
4332,0.7141308995656227
4333,0.008416184563771117
4334,0.3169706219679725
4335,0.01780959494729778
4336,0.455851356923478
4337,0.3480377780547544
4338,0.44694164300879224
4339,0.4499330968320993
4340,0.3118916021161707
4341,0.0013937769292607948
4342,0.6873167370861966
4343,0.31160060674499346
4344,0.31482492651499955
4345,0.013207803744129444
4346,0.309713279582903
4347,0.14908537439191372
4348,0.4546315546626659
4349,0.5444554653293078
4350,0.15204691086094693
4351,0.4501700875226971
4352,0.012637768203853957
4353,0.014367112653160817
4354,0.2726152241009226
4355,0.26820690475278064
4356,0.14127804688099102
4357,0.013618771435315155
4358,0.27225754900698257
4359,0.0006659197362370985
4360,0.452067938258454
4361,0.27075900728750163
4362,4.458328044277504e-05
4363,0.2703988482242712
4364,0.26811664708348415
4365,0.5441534663998489
4366,0.14005285365107523
4367,0.0013366345346836784
4368,0.13041915588766156
4369,0.11830805446678591
4370,0.13257791954818962
4371,0.22906432810471375
4372,0.5535444235598531
4373,0.2276266284645132
4374,0.15272166822673502
4375,0.5632018415023603
4376,0.16438055600033305
4377,0.10388361457149188
4378,0.22166941996717457
4379,0.5530741668102005
4380,0.23075175009101515
4381,0.10091970824352796
4382,0.5587272500355633
4383,0.2215129654291724
4384,0.5504066600173095
4385,0.17033487527473365
4386,0.22227342188481092
4387,0.2235684183208301
4388,0.0988415487028731
4389,0.2084835465683318
4390,0.47766833517369905
4391,0.448625674629843
4392,0.3362824033552567
4393,0.2790963453624843
4394,0.27483973961150554
4395,0.05853332884905929
4396,0.33391318599408903
4397,0.21665011768173162
4398,0.35334190663672943
4399,0.2944777603371282
4400,0.30955969020049046
4401,0.25461964043372187
4402,0.2665784622011566
4403,0.10603324960296606
4404,0.10463395726066883
4405,0.2081157308282535
4406,0.08607262030915781
4407,0.32700240980614875
4408,0.3450346196428794
4409,-0.17683686349181985
4410,0.5246594331258502
4411,0.2655594287365701
4412,0.3617534551991758
4413,0.33665076214053413
4414,0.1997476764076387
4415,0.44805906083552277
4416,0.2535293193652486
4417,0.22754364671959496
4418,0.20705081926956984
4419,0.29266830443902064
4420,0.23967391637720792
4421,0.3850268933557581
4422,0.491401580231589
4423,0.13645976847580724
4424,0.1307986933419351
4425,0.12465927965243528
4426,-0.06579808267172588
4427,-0.1581316922584609
4428,-0.1627166423998688
4429,0.06102239318032447
4430,-0.3271206833223881
4431,0.2509305801811555
4432,0.25407425864834143
4433,0.5003484131082003
4434,0.20549510006915855
4435,0.17945368361119418
4436,0.23095294429188773
4437,0.4988655967937961
4438,0.5215719463455499
4439,0.2491828682811681
4440,0.2665200196441466
4441,0.22738260071022526
4442,0.5077936883415073
4443,0.24800064756580764
4444,0.1599101270603185
4445,0.2496412116667852
4446,0.25032991085381756
4447,0.5262245425920338
4448,0.4645207339156681
4449,0.17673996799353886
4450,0.2448340543602328
4451,0.49264686039429695
4452,0.134737658849498
4453,0.08207497525417058
4454,0.09851234083364639
4455,0.08483084896316943
4456,0.40551406219146924
4457,0.1442404706100897
4458,0.08784603003850242
4459,0.04571069063202293
4460,0.06025048711078535
4461,-0.0044086407543654366
4462,0.05862596841107533
4463,0.3958482565211099
4464,0.07660747452855554
4465,0.033781429181112
4466,-0.16818606036682182
4467,-0.22732884963032368
4468,-0.21280741912056328
4469,0.1857319155149457
4470,-0.11731944249590467
4471,-0.12067758846014236
4472,-0.17480208559786983
4473,-2.9896087479760185
4474,-3.0246758314502773
4475,-3.0201968622062116
4476,-3.010305863175214
4477,-3.199014610879658
4478,-3.2476397153660583
4479,-2.6560591760782533
4480,-1.80030701611266
4481,-1.8896429393131002
4482,-1.8785306238936443
4483,-1.8928438301603843
4484,-2.0409243735527243
4485,-2.0497766333692162
4486,-1.5455423933480092
4487,-1.861206525616238
4488,-1.9389705220825832
4489,-1.936624465289526
4490,-1.9405267364749592
4491,-2.1122325738995653
4492,-2.098157703905447
4493,-1.6522999389312023
4494,-3.101879959189693
4495,-3.1653182550112215
4496,-3.149221313723854
4497,-3.167998848131004
4498,-3.468266729422607
4499,-3.089500192012383
4500,-3.130864913976151
4501,-3.1115611874462896
4502,-3.063626164473063
4503,-3.279974640231473
4504,-3.287698463716578
4505,-2.678132750149913
4506,-2.7927763348651102
4507,-2.783618028345477
4508,-2.78117855730354
4509,-3.1212669368659136
4510,-2.714780643450702
4511,-2.727915638034231
4512,-2.7141582623468903
4513,-2.70603464686339
4514,-2.8509638061115803
4515,-2.868592657184583
4516,-1.402401968043871
4517,-1.4910902673902722
4518,-1.4898440285961911
4519,-1.485520928228182
4520,-1.5141876740324114
4521,-1.519373311758772
4522,-1.5045847287617773
4523,-1.5199387577657124
4524,-1.7403702674137862
4525,-4.61512051684126
4526,-4.61512051684126
4527,-4.61512051684126
4528,-4.61512051684126
4529,-4.61512051684126
4530,-4.61512051684126
4531,-4.61512051684126
4532,-4.61512051684126
4533,-4.61512051684126
4534,-4.61512051684126
4535,-4.61512051684126
4536,-3.222719109377356
4537,-3.3056366235334838
4538,-3.2996299405497695
4539,-3.297486447392989
4540,-3.459861737512685
4541,-3.4478233849943765
4542,-2.95923077753324
4543,-2.9457116504460874
4544,-3.108206357053851
4545,-3.3508125512164773
4546,-3.4229306093226386
4547,-3.42185231618621
4548,-3.424197170436887
4549,-3.5863781283771727
4550,-3.587232760904222
4551,-3.0565113001507673
4552,-3.04431529864596
4553,-3.238743402755791
4554,-4.61512051684126
4555,-4.61512051684126
4556,-4.61512051684126
4557,-4.61512051684126
4558,-4.61512051684126
4559,-4.61512051684126
4560,-4.3525979783044555
4561,-4.3514436434168715
4562,-4.556207851498742
4563,-1.939897585492692
4564,-2.041087183345983
4565,-2.053580321831741
4566,-1.993239950545282
4567,-1.99155289814489
4568,-2.003252018623904
4569,-1.8032536372559609
4570,-1.8047399174863148
4571,-1.8603083491565782
4572,-1.4021237417321624
4573,-1.4991634038973922
4574,-1.512437285425481
4575,-1.44767109296781
4576,-1.4282405251604866
4577,-1.4464479251892066
4578,-1.2811718118696624
4579,-1.2467432777456255
4580,-1.2884291557661443
4581,-0.6877178633139851
4582,-0.7249434273494485
4583,-0.6678263403757959
4584,-0.7109744582080407
4585,-0.6084326027299399
4586,-0.6874651701465162
4587,-0.4923725159472244
4588,-0.5593327790986029
4589,-0.5298837153079785
4590,-2.0301981632950046
4591,-2.136339787140912
4592,-2.1465076659142626
4593,-2.090782369284843
4594,-2.0967401061728035
4595,-2.0980342917020813
4596,-1.8708267527404665
4597,-1.8905952584447665
4598,-1.9600911775400063
4599,-1.6446155130289866
4600,-1.7626918181657316
4601,-1.746647969102416
4602,-1.695438953340647
4603,-1.6977159121376104
4604,-1.6973412842723032
4605,-1.4842680492324973
4606,-1.5082895815453274
4607,-1.5881710684396133
4608,-0.6769582804096028
4609,-0.7255170754896046
4610,-0.677844862029698
4611,-0.6512223044263983
4612,-0.6956317509115404
4613,-0.7069380989075534
4614,-0.5434687545676322
4615,-0.5514976741838626
4616,-0.5641275096859076
4617,-0.9732126489059945
4618,-1.0547706120466314
4619,-1.0530810924230727
4620,-0.9782790976566125
4621,-0.9782854617398066
4622,-1.024853398190844
4623,-0.8559000905175456
4624,-0.8763135146872985
4625,-0.893765877745549
4626,-0.8218867137232374
4627,-0.8316165568017823
4628,-0.8313638894942483
4629,-0.8066069917455552
4630,-0.8108246706889133
4631,-0.8727677244376095
4632,-0.7172770600404532
4633,-0.7359335301763678
4634,-0.78406061189081
4635,-0.1466371339938638
4636,-0.17760110974650323
4637,-0.217296296827103
4638,-0.17199239449116657
4639,-0.21255107325809472
4640,-0.17517375405827415
4641,-0.16922692507125675
4642,-0.11955974108878115
4643,-0.15369308395273504
4644,-3.761199012313948
4645,-3.8878546335800848
4646,-3.89478018125677
4647,-3.836940916186993
4648,-3.842040851389428
4649,-3.8384711619701197
4650,-3.592940724052011
4651,-3.626033054455532
4652,-3.650205570849273
4653,-4.225953468080717
4654,-4.229135765909056
4655,-3.7474504469270244
4656,-3.871217570927913
4657,-3.8732801230418477
4658,-3.8238750821435614
4659,-3.825149523704586
4660,-3.823437736489578
4661,-3.5772940851548207
4662,-3.605030946306271
4663,-3.6369644469123403
4664,-4.207758809174494
4665,-4.211229384411292
4666,-4.61512051684126
4667,-4.61512051684126
4668,-4.61512051684126
4669,-4.61512051684126
4670,-4.61512051684126
4671,-4.61512051684126
4672,-4.61512051684126
4673,-4.61512051684126
4674,-4.61512051684126
4675,-4.61512051684126
4676,-4.61512051684126

